Nonlinearity and wavelength control in ultrashort-pulse subsurface material processing

The pronounced dependence of the nonlinear parameters of both dielectric and semiconductor materials on the wavelength, and the nonlinear interaction between the ultra-short laser pulse and the material requires precise control of the wavelength of the pulse, in addition to the precise control of the pulse energy, pulse duration and focusing optics. This becomes particularly important for fine sub-wavelength single pulse sub-surface processing. Based on two different numerical models and taking Si as example material, we investigate the spatio-temporal behavior of a pulse propagating through the material while covering a broad range of parameters. The wavelength-dependence of material processing depends on the different contributions of two- and tree-photon absorption in combination with the Kerr effect which results in a particularly sharp nonlinear peak at ~2100 nm. We could show that in silicon this makes processing preferable close to this wavelength. The impact of the nonlinear nonparaxial propagation effects on spatio-temporal beam structure is also investigated. It could be shown that with increasing wavelength and large focusing angles the aberrations at the focal spot can be reduced, and thereby cleaner and more precise processing can be achieved. Finally, we could show that the optimum energy transfer from the pulse to the material is within a narrow window of pulse durations between 600 to 900 fs.

==> graphs/pulse-surfaces/NA_085_Density_1550_nm_100_um.tikz <==
\tikzsetnextfilename{NA_085_Density_1550_nm_100_um}%\n\pdfinclusioncopyfonts=1\n% This file was created by tikzplotlib v0.9.8.
\begin{tikzpicture}

\begin{axis}[
colorbar,
%colorbar style={ylabel={Density [\si{\per\cubic\meter}]}},
colormap/viridis,
point meta max=6.10187907129679e+26,
point meta min=4.9109070589183e+25,
tick align=outside,
tick pos=left,
x grid style={white!69.0196078431373!black},
xlabel={Duration [\si{\femto\second}]},
xmajorgrids,
xmin=4.60517018598809, xmax=8.51719319141624,
xtick style={color=black},
xtick={4.60517018598809,5.90917785446414,7.21318552294019,8.51719319141624},
xticklabels={100,500,1000,5000},
y grid style={white!69.0196078431373!black},
ylabel={$E_\text{Pulse} \left[\si{\nano\joule}\right]$},
ymajorgrids,
ymin=0, ymax=6.90775527898214,
ytick style={color=black},
ytick={0,2.30258509299405,4.60517018598809,6.90775527898214},
yticklabels={1,10,100,1000}
]
\addplot graphics [includegraphics cmd=\pgfimage,xmin=4.60517018598809, xmax=8.51719319141624, ymin=0, ymax=6.90775527898214] {graphs/pulse-surfaces/NA_085_Density_1550_nm_100_um-000.png};
\end{axis}

\end{tikzpicture}


==> graphs/pulse-surfaces/NA_085_Intensity_1550_nm_100_um.tikz <==
\tikzsetnextfilename{NA_085_Intensity_1550_nm_100_um}%\n\pdfinclusioncopyfonts=1\n% This file was created by tikzplotlib v0.9.8.
\begin{tikzpicture}

\begin{axis}[
colorbar,
%colorbar style={ylabel={Intensity [\si{\watt\per\square\meter}]}},
colormap/viridis,
point meta max=8.2918556397725e+15,
point meta min=202840609364910,
tick align=outside,
tick pos=left,
x grid style={white!69.0196078431373!black},
xlabel={Duration [\si{\femto\second}]},
xmajorgrids,
xmin=4.60517018598809, xmax=8.51719319141624,
xtick style={color=black},
xtick={4.60517018598809,5.90917785446414,7.21318552294019,8.51719319141624},
xticklabels={100,500,1000,5000},
y grid style={white!69.0196078431373!black},
ylabel={$E_\text{Pulse} \left[\si{\nano\joule}\right]$},
ymajorgrids,
ymin=0, ymax=6.90775527898214,
ytick style={color=black},
ytick={0,2.30258509299405,4.60517018598809,6.90775527898214},
yticklabels={1,10,100,1000}
]
\addplot graphics [includegraphics cmd=\pgfimage,xmin=4.60517018598809, xmax=8.51719319141624, ymin=0, ymax=6.90775527898214] {graphs/pulse-surfaces/NA_085_Intensity_1550_nm_100_um-000.png};
\end{axis}

\end{tikzpicture}


==> graphs/pulse-surfaces/NA_085_RelEnergyDrop_1550_nm_100_um.tikz <==
\tikzsetnextfilename{NA_085_RelEnergyDrop_1550_nm_100_um}%\n\pdfinclusioncopyfonts=1\n% This file was created by tikzplotlib v0.9.8.
\begin{tikzpicture}

\begin{axis}[
colorbar,
%colorbar style={ylabel={Energy loss $[\si{\percent}]$}},
colormap/viridis,
point meta max=0.7934,
point meta min=3.79266890496844e-10,
tick align=outside,
tick pos=left,
x grid style={white!69.0196078431373!black},
xlabel={Duration [\si{\femto\second}]},
xmajorgrids,
xmin=4.60517018598809, xmax=8.51719319141624,
xtick style={color=black},
xtick={4.60517018598809,5.90917785446414,7.21318552294019,8.51719319141624},
xticklabels={100,500,1000,5000},
y grid style={white!69.0196078431373!black},
ylabel={$E_\text{Pulse} \left[\si{\nano\joule}\right]$},
ymajorgrids,
ymin=0, ymax=6.90775527898214,
ytick style={color=black},
ytick={0,2.30258509299405,4.60517018598809,6.90775527898214},
yticklabels={1,10,100,1000}
]
\addplot graphics [includegraphics cmd=\pgfimage,xmin=4.60517018598809, xmax=8.51719319141624, ymin=0, ymax=6.90775527898214] {graphs/pulse-surfaces/NA_085_RelEnergyDrop_1550_nm_100_um-000.png};
\end{axis}

\end{tikzpicture}


==> graphs/test_nfom_data.csv <==
intensity,lambda,nfom
9.0,1200.0,-22.21531389738654
9.0,1210.0,-22.21903021767194
9.0,1220.0,-22.222428309343957
9.0,1230.0,-22.225505751213728
9.0,1240.0,-22.228254360523575
9.0,1250.0,-22.230676640194936
9.0,1260.0,-22.23276379984959
9.0,1270.0,-22.23451223020332
9.0,1280.0,-22.235929294515266
9.0,1290.0,-22.236999625429135
9.0,1300.0,-22.237724377476884
9.0,1310.0,-22.23809876089864
9.0,1320.0,-22.23811762904035
9.0,1330.0,-22.237781309916432
9.0,1340.0,-22.237078133454567
9.0,1350.0,-22.236001773447903
9.0,1360.0,-22.234557466205843
9.0,1370.0,-22.23273225594573
9.0,1380.0,-22.230518607647888
9.0,1390.0,-22.227914654226094
9.0,1400.0,-22.22491200556766
9.0,1410.0,-22.231558355158114
9.0,1420.0,-22.23789607173694
9.0,1430.0,-22.243917303910273
9.0,1440.0,-22.2496201293301
9.0,1450.0,-22.254995707903845
9.0,1460.0,-22.260041219799046
9.0,1470.0,-22.264753478147817
9.0,1480.0,-22.26911519798291
9.0,1490.0,-22.273128792959863
9.0,1500.0,-22.276789546663373
9.0,1510.0,-22.214837440622382
9.0,1520.0,-22.155161591132632
9.0,1530.0,-22.09747434954787
9.0,1540.0,-22.041539695211455
9.0,1550.0,-21.98712956229239
9.0,1560.0,-21.934070828666925
9.0,1570.0,-21.8821805826895
9.0,1580.0,-21.83131612543431
9.0,1590.0,-21.78133338435635
9.0,1600.0,-21.732124753107964
9.0,1610.0,-21.711533908072937
9.0,1620.0,-21.690350550229002
9.0,1630.0,-21.66855397791095
9.0,1640.0,-21.646131038772296
9.0,1650.0,-21.623049246738585
9.0,1660.0,-21.59928300301419
9.0,1670.0,-21.574824142964513
9.0,1680.0,-21.549634459215515
9.0,1690.0,-21.52368883067485
9.0,1700.0,-21.496963398924937
9.0,1710.0,-21.469425082578226
9.0,1720.0,-21.441043632055095
9.0,1730.0,-21.411783052389136
9.0,1740.0,-21.381609056007225
9.0,1750.0,-21.350482225723376
9.0,1760.0,-21.318362332925027
9.0,1770.0,-21.285204527247274
9.0,1780.0,-21.25096407289492
9.0,1790.0,-21.215588349952576
9.0,1800.0,-21.179025673232573
9.0,1810.0,-21.075126792982132
9.0,1820.0,-20.974762627169238
9.0,1830.0,-20.877246443052538
9.0,1840.0,-20.78200140714203
9.0,1850.0,-20.688527683556583
9.0,1860.0,-20.59638668333926
9.0,1870.0,-20.505184964301105
9.0,1880.0,-20.414562756051886
9.0,1890.0,-20.324188839800122
9.0,1900.0,-20.233751608714797
9.0,1910.0,-20.174255266069586
9.0,1919.9999999999998,-20.112519580271886
9.0,1930.0000000000002,-20.048380091402578
9.0,1940.0,-19.981652743367317
9.0,1950.0,-19.912136501712716
9.0,1959.9999999999998,-19.839601796099398
9.0,1970.0000000000002,-19.7637950599518
9.0,1980.0,-19.68442439763888
9.0,1990.0,-19.601163286472925
9.0,2000.0,-19.51363643421239
9.0,2009.9999999999998,-19.424618814508037
9.0,2020.0000000000002,-19.330360531383366
9.0,2030.0,-19.230282402812445
9.0,2040.0,-19.123705213542376
9.0,2050.0,-19.009818238824458
9.0,2060.0,-18.88765853952763
9.0,2070.0,-18.756053061209396
9.0,2080.0,-18.61356369566664
9.0,2090.0,-18.458378110155504
9.0,2100.0,-18.288211545981127
9.0,2110.0,-18.140030736752706
9.0,2120.0,-17.97108775334748
9.0,2130.0,-17.776035333880344
9.0,2140.0,-17.547218073286242
9.0,2150.0,-17.273141635320936
9.0,2160.0,-16.935416405571928
9.0,2170.0,-16.501864071456176
9.0,2180.0,-15.908092996483436
9.0,2190.0,-14.992145853905676
9.0,2200.0,-13.06719652731939
9.0,2210.0,-8.427420556235864
9.0,2220.0,-8.478668919186813
9.0,2230.0,-8.530740230590387
9.0,2240.0,-8.583714121282522
9.0,2250.0,-8.637688221963481
9.0,2260.0,-8.692757738742907
9.0,2270.0,-8.749034767570812
9.0,2280.0,-8.806650078196789
9.0,2290.0,-8.865747144734996
9.0,2300.0,-8.92648545550011
9.0,2310.0,-9.00314136848981
9.0,2320.0,-9.083533745910021
9.0,2330.0,-9.168228792911567
9.0,2340.0,-9.257936440037897
9.0,2350.0,-9.35353764906224
9.0,2360.0,-9.4561474868825
9.0,2370.0,-9.567224487140537
9.0,2380.0,-9.688689147527263
9.0,2390.0,-9.823182098995263
9.0,2400.0,-9.974460329382943
9.0,2410.0,-10.002398422346063
9.0,2420.0,-10.03024226802296
9.0,2430.0,-10.057994259203873
9.0,2440.0,-10.085657193029482
9.0,2450.0,-10.113237886513886
9.0,2460.0,-10.140747091728702
9.0,2470.0,-10.168192283521018
9.0,2480.0,-10.195574218201987
9.0,2490.0,-10.222904840674834
9.0,2500.0,-10.25019296543737
9.0,2510.0,-10.27745143488777
9.0,2520.0,-10.304679543871115
9.0,2530.0,-10.331898333936184
9.0,2540.0,-10.359115408959019
9.0,2550.0,-10.386339125678132
9.0,2560.0,-10.413589132427422
9.0,2570.0,-10.440878955711147
9.0,2580.0,-10.468219617730716
9.0,2590.0,-10.495630217633733
9.0,2600.0,-10.52312758041418
9.0,2610.0,-10.52541908950912
9.0,2620.0,-10.527181112623465
9.0,2630.0,-10.528407055380823
9.0,2640.0,-10.529082394971113
9.0,2650.0,-10.529195141252602
9.0,2660.0,-10.52873582551235
9.0,2670.0,-10.527683208968593
9.0,2680.0,-10.526032692590848
9.0,2690.0,-10.52376055335353
9.0,2700.0,-10.520859718352504
9.0,2710.0,-10.517307259165225
9.0,2720.0,-10.513085936268862
9.0,2730.0,-10.508184348504189
9.0,2740.0,-10.50257457169311
9.0,2750.0,-10.496241720053098
9.0,2760.0,-10.489157645746545
9.0,2770.0,-10.481311237477302
9.0,2780.0,-10.472666099764632
9.0,2790.0,-10.463202749815991
9.0,2800.0,-10.45289541644411
9.0,2810.0,-10.441711559138707
9.0,2820.0,-10.429623788411456
9.0,2830.0,-10.416597515212164
9.0,2840.0,-10.402598911431674
9.0,2850.0,-10.38758614505977
9.0,2860.0,-10.371530949280888
9.0,2870.0,-10.354378839621571
9.0,2880.0,-10.336093006796466
9.0,2890.0,-10.316622819622859
9.0,2900.0,-10.295916896399914
9.0,2910.0,-10.273918001727763
9.0,2920.0,-10.25056231181336
9.0,2930.0,-10.225794468774774
9.0,2940.0,-10.199536152781944
9.0,2950.0,-10.17171086918615
9.0,2960.0,-10.142244419200768
9.0,2970.0,-10.111041454287513
9.0,2980.0,-10.07800074491137
9.0,2990.0,-10.043020968801184
9.0,3000.0,-10.005980961970169
9.0,3010.0,-9.966750269207065
9.0,3020.0,-9.925195482715646
9.0,3030.0,-9.881141816274067
9.0,3040.0,-9.834437384056864
9.0,3050.0,-9.784866833354481
9.0,3060.0,-9.732226327810224
9.0,3070.0,-9.676262668002542
9.0,3080.0,-9.616703230972414
9.0,3090.0,-9.553233444743478
9.0,3100.0,-9.485496027011752
9.0,3110.0,-9.413078772899008
9.0,3120.0,-9.335510678027845
9.0,3130.0,-9.252237924634716
9.0,3140.0,-9.162614521920796
9.0,3150.0,-9.065872989626161
9.0,3160.0,-8.961099425948104
9.0,3170.0,-8.847184178420914
9.0,3180.0,-8.722776322682748
9.0,3190.0,-8.586184258354125
9.0,3200.0,-8.435280099851447
9.0,3210.0,-8.267314921199787
9.0,3220.0,-8.078653976623569
9.0,3230.0,-7.864359882371346
9.0,3240.0,-7.617475533860679
9.0,3250.0,-7.32773848760321
9.0,3260.0,-6.9791214964834944
9.0,3270.0,-6.544444864282914
9.0,3280.0,-5.971837990936572
9.0,3290.0,-5.141238658164273
9.0,3300.0,-3.641269072102766
9.0,3310.0,0.18648825945539824
9.0,3320.0,-4.1936506014209165
9.0,3330.0,-5.489041986562291
9.0,3340.0,-6.284166839158136
9.0,3350.0,3.3646675693912376
9.0,3360.0,3.3114695176665854
9.0,3370.0,3.2609982870258842
9.0,3380.0,3.213080699093373
9.0,3390.0,3.1675448199417016
9.0,3400.0,3.124244056951372
9.0,3410.0,3.0830606607860584
9.0,3420.0,3.04388331000906
9.0,3430.0,3.006606625583266
9.0,3440.0,2.9711474521387333
9.0,3450.0,2.93742553595688
9.0,3460.0,2.9053792510859453
9.0,3470.0,2.874941782606094
9.0,3480.0,2.846063049035286
9.0,3490.0,2.8186932112654337

9.6006006006006,1200.0,-22.21531407940452
9.6006006006006,1210.0,-22.219030409629273
9.6006006006006,1220.0,-22.22242851172685
9.6006006006006,1230.0,-22.225505964534133
9.6006006006006,1240.0,-22.228254585316723
9.6006006006006,1250.0,-22.230676877019867
9.6006006006006,1260.0,-22.23276404929631
9.6006006006006,1270.0,-22.23451249288649
9.6006006006006,1280.0,-22.23592957107931
9.6006006006006,1290.0,-22.236999916552506
9.6006006006006,1300.0,-22.237724683869356
9.6006006006006,1310.0,-22.23809908330646
9.6006006006006,1320.0,-22.238117968244907
9.6006006006006,1330.0,-22.237781666737884
9.6006006006006,1340.0,-22.237078508756507
9.6006006006006,1350.0,-22.23600216813815
9.6006006006006,1360.0,-22.23455788123614
9.6006006006006,1370.0,-22.23273269231802
9.6006006006006,1380.0,-22.230519066417184
9.6006006006006,1390.0,-22.227915136501124
9.6006006006006,1400.0,-22.22491251251911
9.6006006006006,1410.0,-22.231558888015776
9.6006006006006,1420.0,-22.237896631796996
9.6006006006006,1430.0,-22.243917892543973
9.6006006006006,1440.0,-22.249620747979414
9.6006006006006,1450.0,-22.254996358096346
9.6006006006006,1460.0,-22.260041903141847
9.6006006006006,1470.0,-22.264754196343205
9.6006006006006,1480.0,-22.26911595283496
9.6006006006006,1490.0,-22.273129586371276
9.6006006006006,1500.0,-22.2767903806496
9.6006006006006,1510.0,-22.214838317326006
9.6006006006006,1520.0,-22.155162512821747
9.6006006006006,1530.0,-22.097475318632142
9.6006006006006,1540.0,-22.041540714243787
9.6006006006006,1550.0,-21.98713063399878
9.6006006006006,1560.0,-21.93407195593109
9.6006006006006,1570.0,-21.882181768599985
9.6006006006006,1580.0,-21.83131737327293
9.6006006006006,1590.0,-21.78133469763445
9.6006006006006,1600.0,-21.73212613555167
9.6006006006006,1610.0,-21.71153536369243
9.6006006006006,1620.0,-21.690352083304287
9.6006006006006,1630.0,-21.668555593028767
9.6006006006006,1640.0,-21.646132740837245
9.6006006006006,1650.0,-21.623051041036767
9.6006006006006,1660.0,-21.59928489523657
9.6006006006006,1670.0,-21.574826139206536
9.6006006006006,1680.0,-21.54963656607059
9.6006006006006,1690.0,-21.523691055255163
9.6006006006006,1700.0,-21.496965748910476
9.6006006006006,1710.0,-21.469427566286917
9.6006006006006,1720.0,-21.441046258499163
9.6006006006006,1730.0,-21.411785831366984
9.6006006006006,1740.0,-21.381611998165802
9.6006006006006,1750.0,-21.35048534266916
9.6006006006006,1760.0,-21.318365637321968
9.6006006006006,1770.0,-21.285208032955254
9.6006006006006,1780.0,-21.25096779509094
9.6006006006006,1790.0,-21.21559230531854
9.6006006006006,1800.0,-21.179029880114808
9.6006006006006,1810.0,-21.075131271634422
9.6006006006006,1820.0,-20.974767399971775
9.6006006006006,1830.0,-20.87725153479866
9.6006006006006,1840.0,-20.782006845463293
9.6006006006006,1850.0,-20.688533499189717
9.6006006006006,1860.0,-20.59639291068779
9.6006006006006,1870.0,-20.505191641944727
9.6006006006006,1880.0,-20.41456992741121
9.6006006006006,1890.0,-20.32419655396471
9.6006006006006,1900.0,-20.233759921185538
9.6006006006006,1910.0,-20.17426424016723
9.6006006006006,1919.9999999999998,-20.112529288391162
9.6006006006006,1930.0000000000002,-20.048390616530984
9.6006006006006,1940.0,-19.981664181550773
9.6006006006006,1950.0,-19.91214896410852
9.6006006006006,1959.9999999999998,-19.83961541254502
9.6006006006006,1970.0000000000002,-19.763809982772724
9.6006006006006,1980.0,-19.68444080705281
9.6006006006006,1990.0,-19.60118139692815
9.6006006006006,2000.0,-19.513656503098446
9.6006006006006,2009.9999999999998,-19.424641153027494
9.6006006006006,2020.0000000000002,-19.33038552020209
9.6006006006006,2030.0,-19.23031051159316
9.6006006006006,2040.0,-19.12373702911573
9.6006006006006,2050.0,-19.009854504233335
9.6006006006006,2060.0,-18.887700208967992
9.6006006006006,2070.0,-18.756101380839173
9.6006006006006,2080.0,-18.61362032436478
9.6006006006006,2090.0,-18.458445305706224
9.6006006006006,2100.0,-18.28829246060935
9.6006006006006,2110.0,-18.14012990861335
9.6006006006006,2120.0,-17.971211960046286
9.6006006006006,2130.0,-17.77619516290937
9.6006006006006,2140.0,-17.54743102494704
9.6006006006006,2150.0,-17.273438842463364
9.6006006006006,2160.0,-16.935859017331016
9.6006006006006,2170.0,-16.50259049105895
9.6006006006006,2180.0,-15.90949429460771
9.6006006006006,2190.0,-14.995879976680921
9.6006006006006,2200.0,-13.094256383655285
9.6006006006006,2210.0,-9.810354546022076
9.6006006006006,2220.0,-9.861602908973026
9.6006006006006,2230.0,-9.9136742203766
9.6006006006006,2240.0,-9.966648111068734
9.6006006006006,2250.0,-10.020622211749695
9.6006006006006,2260.0,-10.075691728529119
9.6006006006006,2270.0,-10.131968757357026
9.6006006006006,2280.0,-10.189584067983002
9.6006006006006,2290.0,-10.248681134521208
9.6006006006006,2300.0,-10.309419445286323
9.6006006006006,2310.0,-10.386075358276022
9.6006006006006,2320.0,-10.466467735696234
9.6006006006006,2330.0,-10.551162782697778
9.6006006006006,2340.0,-10.64087042982411
9.6006006006006,2350.0,-10.736471638848453
9.6006006006006,2360.0,-10.839081476668714
9.6006006006006,2370.0,-10.95015847692675
9.6006006006006,2380.0,-11.071623137313477
9.6006006006006,2390.0,-11.206116088781476
9.6006006006006,2400.0,-11.357394319169154
9.6006006006006,2410.0,-11.385332412132277
9.6006006006006,2420.0,-11.413176257809173
9.6006006006006,2430.0,-11.440928248990085
9.6006006006006,2440.0,-11.468591182815695
9.6006006006006,2450.0,-11.4961718763001
9.6006006006006,2460.0,-11.523681081514916
9.6006006006006,2470.0,-11.55112627330723
9.6006006006006,2480.0,-11.5785082079882
9.6006006006006,2490.0,-11.605838830461048
9.6006006006006,2500.0,-11.633126955223583
9.6006006006006,2510.0,-11.660385424673983
9.6006006006006,2520.0,-11.687613533657329
9.6006006006006,2530.0,-11.714832323722398
9.6006006006006,2540.0,-11.742049398745232
9.6006006006006,2550.0,-11.769273115464346
9.6006006006006,2560.0,-11.796523122213634
9.6006006006006,2570.0,-11.823812945497359
9.6006006006006,2580.0,-11.85115360751693
9.6006006006006,2590.0,-11.878564207419947
9.6006006006006,2600.0,-11.906061570200393
9.6006006006006,2610.0,-11.908353079295333
9.6006006006006,2620.0,-11.910115102409678
9.6006006006006,2630.0,-11.911341045167037
9.6006006006006,2640.0,-11.912016384757326
9.6006006006006,2650.0,-11.912129131038816
9.6006006006006,2660.0,-11.911669815298563
9.6006006006006,2670.0,-11.910617198754807
9.6006006006006,2680.0,-11.908966682377061
9.6006006006006,2690.0,-11.906694543139743
9.6006006006006,2700.0,-11.903793708138718
9.6006006006006,2710.0,-11.900241248951438
9.6006006006006,2720.0,-11.896019926055075
9.6006006006006,2730.0,-11.8911183382904
9.6006006006006,2740.0,-11.885508561479323
9.6006006006006,2750.0,-11.87917570983931
9.6006006006006,2760.0,-11.872091635532758
9.6006006006006,2770.0,-11.864245227263515
9.6006006006006,2780.0,-11.855600089550844
9.6006006006006,2790.0,-11.846136739602205
9.6006006006006,2800.0,-11.835829406230323
9.6006006006006,2810.0,-11.82464554892492
9.6006006006006,2820.0,-11.812557778197668
9.6006006006006,2830.0,-11.799531504998377
9.6006006006006,2840.0,-11.785532901217888
9.6006006006006,2850.0,-11.770520134845983
9.6006006006006,2860.0,-11.754464939067102
9.6006006006006,2870.0,-11.737312829407784
9.6006006006006,2880.0,-11.719026996582677
9.6006006006006,2890.0,-11.699556809409072
9.6006006006006,2900.0,-11.678850886186128
9.6006006006006,2910.0,-11.656851991513976
9.6006006006006,2920.0,-11.633496301599573
9.6006006006006,2930.0,-11.608728458560988
9.6006006006006,2940.0,-11.582470142568157
9.6006006006006,2950.0,-11.554644858972363
9.6006006006006,2960.0,-11.525178408986982
9.6006006006006,2970.0,-11.493975444073724
9.6006006006006,2980.0,-11.460934734697583
9.6006006006006,2990.0,-11.425954958587397
9.6006006006006,3000.0,-11.388914951756382
9.6006006006006,3010.0,-11.349684122447083
9.6006006006006,3020.0,-11.308129213890718
9.6006006006006,3030.0,-11.26407544075829
9.6006006006006,3040.0,-11.217370918381993
9.6006006006006,3050.0,-11.167800295518319
9.6006006006006,3060.0,-11.115159737687927
9.6006006006006,3070.0,-11.05919604783946
9.6006006006006,3080.0,-10.999636606036066
9.6006006006006,3090.0,-10.936166844143338
9.6006006006006,3100.0,-10.868429484789893
9.6006006006006,3110.0,-10.796012329445727
9.6006006006006,3120.0,-10.718444381999602
9.6006006006006,3130.0,-10.635171835535719
9.6006006006006,3140.0,-10.545548713675394
9.6006006006006,3150.0,-10.448807555583057
9.6006006006006,3160.0,-10.344034486047113
9.6006006006006,3170.0,-10.23011988963713
9.6006006006006,3180.0,-10.105712894705933
9.6006006006006,3190.0,-9.96912197774044
9.6006006006006,3200.0,-9.818219368374297
9.6006006006006,3210.0,-9.6502563193342
9.6006006006006,3220.0,-9.461598373198242
9.6006006006006,3230.0,-9.247308634654429
9.6006006006006,3240.0,-9.000430877657568
9.6006006006006,3250.0,-8.710704365174891
9.6006006006006,3260.0,-8.36210551867919
9.6006006006006,3270.0,-7.927463726196228
9.6006006006006,3280.0,-7.3549361066092995
9.6006006006006,3290.0,-6.524580953366854
9.6006006006006,3300.0,-5.026175091365633
9.6006006006006,3310.0,-1.2893789497003083
9.6006006006006,3320.0,-5.577887474099765
9.6006006006006,3330.0,-6.8723560036143505
9.6006006006006,3340.0,-7.667282930693992
9.6006006006006,3350.0,0.5987995898188117
9.6006006006006,3360.0,0.5456015380941592
9.6006006006006,3370.0,0.4951303074534584
9.6006006006006,3380.0,0.447212719520947
9.6006006006006,3390.0,0.40167684036927526
9.6006006006006,3400.0,0.3583760773789461
9.6006006006006,3410.0,0.31719268121363225
9.6006006006006,3420.0,0.2780153304366337
9.6006006006006,3430.0,0.24073864601083997
9.6006006006006,3440.0,0.20527947256630694
9.6006006006006,3450.0,0.1715575563844534
9.6006006006006,3460.0,0.1395112715135191
9.6006006006006,3470.0,0.10907380303366743
9.6006006006006,3480.0,0.08019506946285952
9.6006006006006,3490.0,0.05282523169300736

10.2012012012012,1200.0,-22.215314805033632
10.2012012012012,1210.0,-22.219031174882378
10.2012012012012,1220.0,-22.222429318542254
10.2012012012012,1230.0,-22.22550681495277
10.2012012012012,1240.0,-22.228255481472324
10.2012012012012,1250.0,-22.23067782114109
10.2012012012012,1260.0,-22.232765043735267
10.2012012012012,1270.0,-22.234513540093563
10.2012012012012,1280.0,-22.235930673623535
10.2012012012012,1290.0,-22.237001077138572
10.2012012012012,1300.0,-22.23772590532685
10.2012012012012,1310.0,-22.238100368610336
10.2012012012012,1320.0,-22.238119320510233
10.2012012012012,1330.0,-22.23778308923427
10.2012012012012,1340.0,-22.237080004926714
10.2012012012012,1350.0,-22.236003741601277
10.2012012012012,1360.0,-22.23455953578636
10.2012012012012,1370.0,-22.232734431949638
10.2012012012012,1380.0,-22.23052089533608
10.2012012012012,1390.0,-22.227917059127336
10.2012012012012,1400.0,-22.224914533519613
10.2012012012012,1410.0,-22.231561012293234
10.2012012012012,1420.0,-22.237898864518684
10.2012012012012,1430.0,-22.243920239176504
10.2012012012012,1440.0,-22.24962321427125
10.2012012012012,1450.0,-22.254998950137253
10.2012012012012,1460.0,-22.26004462733868
10.2012012012012,1470.0,-22.26475705948221
10.2012012012012,1480.0,-22.269118962108188
10.2012012012012,1490.0,-22.27313274936394
10.2012012012012,1500.0,-22.276793705396408
10.2012012012012,1510.0,-22.21484181236844
10.2012012012012,1520.0,-22.155166187201694
10.2012012012012,1530.0,-22.097479181955837
10.2012012012012,1540.0,-22.041544776688465
10.2012012012012,1550.0,-21.98713490643177
10.2012012012012,1560.0,-21.934076449848444
10.2012012012012,1570.0,-21.882186496314304
10.2012012012012,1580.0,-21.831322347867296
10.2012012012012,1590.0,-21.78133993310692
10.2012012012012,1600.0,-21.732131646756574
10.2012012012012,1610.0,-21.711541166616485
10.2012012012012,1620.0,-21.69035819500984
10.2012012012012,1630.0,-21.668562031800967
10.2012012012012,1640.0,-21.646139526228364
10.2012012012012,1650.0,-21.623058194119942
10.2012012012012,1660.0,-21.599292438698892
10.2012012012012,1670.0,-21.574834097347594
10.2012012012012,1680.0,-21.549644965175034
10.2012012012012,1690.0,-21.523699923675736
10.2012012012012,1700.0,-21.49697511726346
10.2012012012012,1710.0,-21.469437467731673
10.2012012012012,1720.0,-21.441056728962806
10.2012012012012,1730.0,-21.411796909910723
10.2012012012012,1740.0,-21.381623727233457
10.2012012012012,1750.0,-21.35049776852967
10.2012012012012,1760.0,-21.318378810459734
10.2012012012012,1770.0,-21.285222008622178
10.2012012012012,1780.0,-21.250982633789434
10.2012012012012,1790.0,-21.21560807355014
10.2012012012012,1800.0,-21.179046651015998
10.2012012012012,1810.0,-21.0751491259455
10.2012012012012,1820.0,-20.97478642690962
10.2012012012012,1830.0,-20.877271833199693
10.2012012012012,1840.0,-20.78202852547795
10.2012012012012,1850.0,-20.688556683346526
10.2012012012012,1860.0,-20.596417736132114
10.2012012012012,1870.0,-20.505218262469192
10.2012012012012,1880.0,-20.414598516105393
10.2012012012012,1890.0,-20.324227306515773
10.2012012012012,1900.0,-20.233793058837282
10.2012012012012,1910.0,-20.174300015334577
10.2012012012012,1919.9999999999998,-20.112567989658956
10.2012012012012,1930.0000000000002,-20.04843257470763
10.2012012012012,1940.0,-19.98170977949606
10.2012012012012,1950.0,-19.912198644916085
10.2012012012012,1959.9999999999998,-19.839669693766595
10.2012012012012,1970.0000000000002,-19.763869471594806
10.2012012012012,1980.0,-19.68450622183548
10.2012012012012,1990.0,-19.601253592466247
10.2012012012012,2000.0,-19.513736505336688
10.2012012012012,2009.9999999999998,-19.424730202386705
10.2012012012012,2020.0000000000002,-19.330485133947565
10.2012012012012,2030.0,-19.23042256167363
10.2012012012012,2040.0,-19.123863854417998
10.2012012012012,2050.0,-19.009999066154908
10.2012012012012,2060.0,-18.8878663103137
10.2012012012012,2070.0,-18.756293987756983
10.2012012012012,2080.0,-18.613846047391657
10.2012012012012,2090.0,-18.458713141345807
10.2012012012012,2100.0,-18.288614968273546
10.2012012012012,2110.0,-18.140525167547434
10.2012012012012,2120.0,-17.971706966835058
10.2012012012012,2130.0,-17.776832080499894
10.2012012012012,2140.0,-17.548279523544654
10.2012012012012,2150.0,-17.274622805617167
10.2012012012012,2160.0,-16.937621580327253
10.2012012012012,2170.0,-16.50548118802985
10.2012012012012,2180.0,-15.915061246646339
10.2012012012012,2190.0,-15.010629292728396
10.2012012012012,2200.0,-13.195394845027213
10.2012012012012,2210.0,-11.19328853580829
10.2012012012012,2220.0,-11.24453689875924
10.2012012012012,2230.0,-11.296608210162812
10.2012012012012,2240.0,-11.349582100854947
10.2012012012012,2250.0,-11.403556201535908
10.2012012012012,2260.0,-11.458625718315332
10.2012012012012,2270.0,-11.514902747143237
10.2012012012012,2280.0,-11.572518057769216
10.2012012012012,2290.0,-11.631615124307421
10.2012012012012,2300.0,-11.692353435072535
10.2012012012012,2310.0,-11.769009348062236
10.2012012012012,2320.0,-11.849401725482448
10.2012012012012,2330.0,-11.934096772483992
10.2012012012012,2340.0,-12.023804419610324
10.2012012012012,2350.0,-12.119405628634667
10.2012012012012,2360.0,-12.222015466454927
10.2012012012012,2370.0,-12.333092466712964
10.2012012012012,2380.0,-12.45455712709969
10.2012012012012,2390.0,-12.589050078567688
10.2012012012012,2400.0,-12.740328308955368
10.2012012012012,2410.0,-12.76826640191849
10.2012012012012,2420.0,-12.796110247595385
10.2012012012012,2430.0,-12.823862238776298
10.2012012012012,2440.0,-12.851525172601907
10.2012012012012,2450.0,-12.879105866086313
10.2012012012012,2460.0,-12.906615071301127
10.2012012012012,2470.0,-12.934060263093443
10.2012012012012,2480.0,-12.961442197774414
10.2012012012012,2490.0,-12.988772820247261
10.2012012012012,2500.0,-13.016060945009796
10.2012012012012,2510.0,-13.043319414460196
10.2012012012012,2520.0,-13.070547523443542
10.2012012012012,2530.0,-13.097766313508611
10.2012012012012,2540.0,-13.124983388531444
10.2012012012012,2550.0,-13.15220710525056
10.2012012012012,2560.0,-13.179457111999847
10.2012012012012,2570.0,-13.206746935283572
10.2012012012012,2580.0,-13.23408759730314
10.2012012012012,2590.0,-13.26149819720616
10.2012012012012,2600.0,-13.288995559986606
10.2012012012012,2610.0,-13.291287069081546
10.2012012012012,2620.0,-13.293049092195892
10.2012012012012,2630.0,-13.29427503495325
10.2012012012012,2640.0,-13.29495037454354
10.2012012012012,2650.0,-13.295063120825029
10.2012012012012,2660.0,-13.294603805084776
10.2012012012012,2670.0,-13.29355118854102
10.2012012012012,2680.0,-13.291900672163274
10.2012012012012,2690.0,-13.289628532925956
10.2012012012012,2700.0,-13.286727697924931
10.2012012012012,2710.0,-13.283175238737652
10.2012012012012,2720.0,-13.278953915841289
10.2012012012012,2730.0,-13.274052328076614
10.2012012012012,2740.0,-13.268442551265537
10.2012012012012,2750.0,-13.262109699625523
10.2012012012012,2760.0,-13.255025625318972
10.2012012012012,2770.0,-13.247179217049728
10.2012012012012,2780.0,-13.238534079337057
10.2012012012012,2790.0,-13.229070729388418
10.2012012012012,2800.0,-13.218763396016536
10.2012012012012,2810.0,-13.207579538711133
10.2012012012012,2820.0,-13.195491767983881
10.2012012012012,2830.0,-13.18246549478459
10.2012012012012,2840.0,-13.168466891004101
10.2012012012012,2850.0,-13.153454124632196
10.2012012012012,2860.0,-13.137398928853315
10.2012012012012,2870.0,-13.120246819193996
10.2012012012012,2880.0,-13.10196098636889
10.2012012012012,2890.0,-13.082490799195286
10.2012012012012,2900.0,-13.06178487597234
10.2012012012012,2910.0,-13.03978598130019
10.2012012012012,2920.0,-13.016430291385785
10.2012012012012,2930.0,-12.991662448347201
10.2012012012012,2940.0,-12.965404132354369
10.2012012012012,2950.0,-12.937578848758575
10.2012012012012,2960.0,-12.908112398773195
10.2012012012012,2970.0,-12.876909433859938
10.2012012012012,2980.0,-12.843868724483796
10.2012012012012,2990.0,-12.80888894837361
10.2012012012012,3000.0,-12.771848941542595
10.2012012012012,3010.0,-12.732617567880645
10.2012012012012,3020.0,-12.691062172701981
10.2012012012012,3030.0,-12.647007974237184
10.2012012012012,3040.0,-12.600303092433611
10.2012012012012,3050.0,-12.550732181892386
10.2012012012012,3060.0,-12.498091415618502
10.2012012012012,3070.0,-12.442127606009663
10.2012012012012,3080.0,-12.382568145177197
10.2012012012012,3090.0,-12.319098480303028
10.2012012012012,3100.0,-12.25136135367998
10.2012012012012,3110.0,-12.178944592085703
10.2012012012012,3120.0,-12.101377232362502
10.2012012012012,3130.0,-12.018105510839582
10.2012012012012,3140.0,-11.928483508624543
10.2012012012012,3150.0,-11.83174384231711
10.2012012012012,3160.0,-11.726972742710666
10.2012012012012,3170.0,-11.613060742014161
10.2012012012012,3180.0,-11.488657178722915
10.2012012012012,3190.0,-11.352070835741568
10.2012012012012,3200.0,-11.201174401995122
10.2012012012012,3210.0,-11.033219842555617
10.2012012012012,3220.0,-10.844573849413916
10.2012012012012,3230.0,-10.630301474165186
10.2012012012012,3240.0,-10.38344999240643
10.2012012012012,3250.0,-10.093765468097088
10.2012012012012,3260.0,-9.74523894184435
10.2012012012012,3270.0,-9.310735994017726
10.2012012012012,3280.0,-8.738524129930864
10.2012012012012,3290.0,-7.909141030738041
10.2012012012012,3300.0,-6.416932308524689
10.2012012012012,3310.0,-2.9752222757534557
10.2012012012012,3320.0,-6.965998704946758
10.2012012012012,3330.0,-8.256803569036304
10.2012012012012,3340.0,-9.0509425544372
10.2012012012012,3350.0,-2.1670683897536147
10.2012012012012,3360.0,-2.220266441478267
10.2012012012012,3370.0,-2.270737672118968
10.2012012012012,3380.0,-2.318655260051479
10.2012012012012,3390.0,-2.3641911392031507
10.2012012012012,3400.0,-2.40749190219348
10.2012012012012,3410.0,-2.4486752983587943
10.2012012012012,3420.0,-2.4878526491357924
10.2012012012012,3430.0,-2.525129333561586
10.2012012012012,3440.0,-2.560588507006119
10.2012012012012,3450.0,-2.594310423187973
10.2012012012012,3460.0,-2.626356708058907
10.2012012012012,3470.0,-2.656794176538759
10.2012012012012,3480.0,-2.6856729101095667
10.2012012012012,3490.0,-2.713042747879419

10.801801801801801,1200.0,-22.21531769780767
10.801801801801801,1210.0,-22.219034225620106
10.801801801801801,1220.0,-22.2224325349708
10.801801801801801,1230.0,-22.225510205208426
10.801801801801801,1240.0,-22.228259054061304
10.801801801801801,1250.0,-22.230681584948034
10.801801801801801,1260.0,-22.232769008136962
10.801801801801801,1270.0,-22.234517714858555
10.801801801801801,1280.0,-22.235935068993395
10.801801801801801,1290.0,-22.237005703895637
10.801801801801801,1300.0,-22.23773077475136
10.801801801801801,1310.0,-22.238105492562028
10.801801801801801,1320.0,-22.23812471140741
10.801801801801801,1330.0,-22.237788760111318
10.801801801801801,1340.0,-22.2370859695083
10.801801801801801,1350.0,-22.23601001431499
10.801801801801801,1360.0,-22.234566131757752
10.801801801801801,1370.0,-22.23274136710203
10.801801801801801,1380.0,-22.23052818643629
10.801801801801801,1390.0,-22.227924723795855
10.801801801801801,1400.0,-22.224922590361363
10.801801801801801,1410.0,-22.231569480852684
10.801801801801801,1420.0,-22.237907765395164
10.801801801801801,1430.0,-22.2439295941626
10.801801801801801,1440.0,-22.249633046283147
10.801801801801801,1450.0,-22.25500928345169
10.801801801801801,1460.0,-22.26005548749645
10.801801801801801,1470.0,-22.2647684735365
10.801801801801801,1480.0,-22.26913095872987
10.801801801801801,1490.0,-22.27314535879119
10.801801801801801,1500.0,-22.27680695965922
10.801801801801801,1510.0,-22.21485574551704
10.801801801801801,1520.0,-22.15518083528105
10.801801801801801,1530.0,-22.097494583260602
10.801801801801801,1540.0,-22.041560971789497
10.801801801801801,1550.0,-21.987151938650833
10.801801801801801,1560.0,-21.934094365013582
10.801801801801801,1570.0,-21.882205343508563
10.801801801801801,1580.0,-21.831342179245073
10.801801801801801,1590.0,-21.781360804469934
10.801801801801801,1600.0,-21.732153617319852
10.801801801801801,1610.0,-21.711564300108993
10.801801801801801,1620.0,-21.690382559448253
10.801801801801801,1630.0,-21.668587700076277
10.801801801801801,1640.0,-21.64616657628254
10.801801801801801,1650.0,-21.623086709957374
10.801801801801801,1660.0,-21.59932251075744
10.801801801801801,1670.0,-21.574865822492633
10.801801801801801,1680.0,-21.54967844818467
10.801801801801801,1690.0,-21.523735277571625
10.801801801801801,1700.0,-21.497012464089817
10.801801801801801,1710.0,-21.469476939669484
10.801801801801801,1720.0,-21.441098469225338
10.801801801801801,1730.0,-21.41184107420361
10.801801801801801,1740.0,-21.38167048474521
10.801801801801801,1750.0,-21.35054730369535
10.801801801801801,1760.0,-21.318431324516645
10.801801801801801,1770.0,-21.285277721810097
10.801801801801801,1780.0,-21.251041787275508
10.801801801801801,1790.0,-21.215670932412536
10.801801801801801,1800.0,-21.17911350677774
10.801801801801801,1810.0,-21.075220300435745
10.801801801801801,1820.0,-20.974862275741714
10.801801801801801,1830.0,-20.877352750325908
10.801801801801801,1840.0,-20.78211494994247
10.801801801801801,1850.0,-20.688649103525
10.801801801801801,1860.0,-20.596516698653193
10.801801801801801,1870.0,-20.50532438030497
10.801801801801801,1880.0,-20.414712479129374
10.801801801801801,1890.0,-20.324349894654503
10.801801801801801,1900.0,-20.233925153858788
10.801801801801801,1910.0,-20.174442623219544
10.801801801801801,1919.9999999999998,-20.112722260514825
10.801801801801801,1930.0000000000002,-20.048599826883976
10.801801801801801,1940.0,-19.981891538738203
10.801801801801801,1950.0,-19.91239667695388
10.801801801801801,1959.9999999999998,-19.83988606097509
10.801801801801801,1970.0000000000002,-19.764106593437447
10.801801801801801,1980.0,-19.684766960645405
10.801801801801801,1990.0,-19.60154135403552
10.801801801801801,2000.0,-19.514055377143045
10.801801801801801,2009.9999999999998,-19.425085126077985
10.801801801801801,2020.0000000000002,-19.330882153618646
10.801801801801801,2030.0,-19.23086913365034
10.801801801801801,2040.0,-19.12436929395154
10.801801801801801,2050.0,-19.010575166343752
10.801801801801801,2060.0,-18.888528212697917
10.801801801801801,2070.0,-18.757061462325005
10.801801801801801,2080.0,-18.614745404443376
10.801801801801801,2090.0,-18.45978017737414
10.801801801801801,2100.0,-18.28989963837933
10.801801801801801,2110.0,-18.14209934829031
10.801801801801801,2120.0,-17.973677919587562
10.801801801801801,2130.0,-17.779367179596264
10.801801801801801,2140.0,-17.551654994015617
10.801801801801801,2150.0,-17.279328886696838
10.801801801801801,2160.0,-16.94461746347647
10.801801801801801,2170.0,-16.516922839656324
10.801801801801801,2180.0,-15.936951346721996
10.801801801801801,2190.0,-15.067357243622059
10.801801801801801,2200.0,-13.519995230753
10.801801801801801,2210.0,-12.576222525594503
10.801801801801801,2220.0,-12.627470888545451
10.801801801801801,2230.0,-12.679542199949026
10.801801801801801,2240.0,-12.73251609064116
10.801801801801801,2250.0,-12.786490191322121
10.801801801801801,2260.0,-12.841559708101546
10.801801801801801,2270.0,-12.89783673692945
10.801801801801801,2280.0,-12.95545204755543
10.801801801801801,2290.0,-13.014549114093635
10.801801801801801,2300.0,-13.075287424858749
10.801801801801801,2310.0,-13.151943337848449
10.801801801801801,2320.0,-13.232335715268661
10.801801801801801,2330.0,-13.317030762270205
10.801801801801801,2340.0,-13.406738409396535
10.801801801801801,2350.0,-13.50233961842088
10.801801801801801,2360.0,-13.604949456241139
10.801801801801801,2370.0,-13.716026456499177
10.801801801801801,2380.0,-13.837491116885904
10.801801801801801,2390.0,-13.971984068353901
10.801801801801801,2400.0,-14.123262298741581
10.801801801801801,2410.0,-14.151200391704704
10.801801801801801,2420.0,-14.179044237381598
10.801801801801801,2430.0,-14.206796228562512
10.801801801801801,2440.0,-14.23445916238812
10.801801801801801,2450.0,-14.262039855872526
10.801801801801801,2460.0,-14.28954906108734
10.801801801801801,2470.0,-14.316994252879656
10.801801801801801,2480.0,-14.344376187560627
10.801801801801801,2490.0,-14.371706810033473
10.801801801801801,2500.0,-14.39899493479601
10.801801801801801,2510.0,-14.42625340424641
10.801801801801801,2520.0,-14.453481513229756
10.801801801801801,2530.0,-14.480700303294824
10.801801801801801,2540.0,-14.507917378317657
10.801801801801801,2550.0,-14.535141095036773
10.801801801801801,2560.0,-14.56239110178606
10.801801801801801,2570.0,-14.589680925069786
10.801801801801801,2580.0,-14.617021587089354
10.801801801801801,2590.0,-14.644432186992374
10.801801801801801,2600.0,-14.671929549772818
10.801801801801801,2610.0,-14.67422105886776
10.801801801801801,2620.0,-14.675983081982105
10.801801801801801,2630.0,-14.677209024739463
10.801801801801801,2640.0,-14.677884364329753
10.801801801801801,2650.0,-14.677997110611242
10.801801801801801,2660.0,-14.67753779487099
10.801801801801801,2670.0,-14.676485178327233
10.801801801801801,2680.0,-14.674834661949488
10.801801801801801,2690.0,-14.67256252271217
10.801801801801801,2700.0,-14.669661687711145
10.801801801801801,2710.0,-14.666109228523865
10.801801801801801,2720.0,-14.661887905627502
10.801801801801801,2730.0,-14.656986317862827
10.801801801801801,2740.0,-14.651376541051748
10.801801801801801,2750.0,-14.645043689411736
10.801801801801801,2760.0,-14.637959615105183
10.801801801801801,2770.0,-14.63011320683594
10.801801801801801,2780.0,-14.62146806912327
10.801801801801801,2790.0,-14.612004719174632
10.801801801801801,2800.0,-14.60169738580275
10.801801801801801,2810.0,-14.590513528497347
10.801801801801801,2820.0,-14.578425757770095
10.801801801801801,2830.0,-14.565399484570804
10.801801801801801,2840.0,-14.551400880790315
10.801801801801801,2850.0,-14.53638811441841
10.801801801801801,2860.0,-14.520332918639529
10.801801801801801,2870.0,-14.50318080898021
10.801801801801801,2880.0,-14.484894976155104
10.801801801801801,2890.0,-14.465424788981498
10.801801801801801,2900.0,-14.444718865758553
10.801801801801801,2910.0,-14.422719971086403
10.801801801801801,2920.0,-14.399364281171998
10.801801801801801,2930.0,-14.374596438133414
10.801801801801801,2940.0,-14.348338122140582
10.801801801801801,2950.0,-14.320512838544788
10.801801801801801,2960.0,-14.291046388559408
10.801801801801801,2970.0,-14.259843423646151
10.801801801801801,2980.0,-14.22680271427001
10.801801801801801,2990.0,-14.191822938159824
10.801801801801801,3000.0,-14.154782931328809
10.801801801801801,3010.0,-14.115549387557932
10.801801801801801,3020.0,-14.073992052412411
10.801801801801801,3030.0,-14.029936158315117
10.801801801801801,3040.0,-13.98322984361388
10.801801801801801,3050.0,-13.933657786211574
10.801801801801801,3060.0,-13.881016188951664
10.801801801801801,3070.0,-13.82505190190274
10.801801801801801,3080.0,-13.765492365208418
10.801801801801801,3090.0,-13.70202308711123
10.801801801801801,3100.0,-13.634286888297126
10.801801801801801,3110.0,-13.56187169643377
10.801801801801801,3120.0,-13.4843066797324
10.801801801801801,3130.0,-13.401038246915432
10.801801801801801,3140.0,-13.311420708251637
10.801801801801801,3150.0,-13.214686989019667
10.801801801801801,3160.0,-13.109923742568371
10.801801801801801,3170.0,-12.99602208960694
10.801801801801801,3180.0,-12.871632206241385
10.801801801801801,3190.0,-12.735064096674755
10.801801801801801,3200.0,-12.584192280332656
10.801801801801801,3210.0,-12.416271561106774
10.801801801801801,3220.0,-12.22767321110929
10.801801801801801,3230.0,-12.013470038731432
10.801801801801801,3240.0,-11.766723267750287
10.801801801801801,3250.0,-11.477206044163195
10.801801801801801,3260.0,-11.128967593861615
10.801801801801801,3270.0,-10.695017420345971
10.801801801801801,3280.0,-10.124061233923193
10.801801801801801,3290.0,-9.298531395472716
10.801801801801801,3300.0,-7.830459761761243
10.801801801801801,3310.0,-5.072002203567823
10.801801801801801,3320.0,-8.369309819228155
10.801801801801801,3330.0,-9.645748882392565
10.801801801801801,3340.0,-10.43676412045612
10.801801801801801,3350.0,-4.932936369326041
10.801801801801801,3360.0,-4.986134421050694
10.801801801801801,3370.0,-5.036605651691395
10.801801801801801,3380.0,-5.0845232396239055
10.801801801801801,3390.0,-5.130059118775577
10.801801801801801,3400.0,-5.173359881765906
10.801801801801801,3410.0,-5.21454327793122
10.801801801801801,3420.0,-5.253720628708218
10.801801801801801,3430.0,-5.290997313134013
10.801801801801801,3440.0,-5.326456486578546
10.801801801801801,3450.0,-5.3601784027604
10.801801801801801,3460.0,-5.392224687631334
10.801801801801801,3470.0,-5.422662156111185
10.801801801801801,3480.0,-5.451540889681993
10.801801801801801,3490.0,-5.478910727451845

11.402402402402402,1200.0,-22.21532923000273
11.402402402402402,1210.0,-22.21904638754089
11.402402402402402,1220.0,-22.22244535742114
11.402402402402402,1230.0,-22.225523720623222
11.402402402402402,1240.0,-22.22827329635006
11.402402402402402,1250.0,-22.23069658952876
11.402402402402402,1260.0,-22.232784812389518
11.402402402402402,1270.0,-22.23453435772443
11.402402402402402,1280.0,-22.23595259129966
11.402402402402402,1290.0,-22.237024148625
11.402402402402402,1300.0,-22.237750186871256
11.402402402402402,1310.0,-22.23812591934991
11.402402402402402,1320.0,-22.238146202367197
11.402402402402402,1330.0,-22.237811367202788
11.402402402402402,1340.0,-22.23710974744274
11.402402402402402,1350.0,-22.23603502060566
11.402402402402402,1360.0,-22.234592426700022
11.402402402402402,1370.0,-22.23276901417125
11.402402402402402,1380.0,-22.230557252470007
11.402402402402402,1390.0,-22.22795527903439
11.402402402402402,1400.0,-22.224954708969005
11.402402402402402,1410.0,-22.231603240738693
11.402402402402402,1420.0,-22.23794324867342
11.402402402402402,1430.0,-22.24396688770326
11.402402402402402,1440.0,-22.249672241434872
11.402402402402402,1450.0,-22.255050476986167
11.402402402402402,1460.0,-22.260098781223604
11.402402402402402,1470.0,-22.264813975294402
11.402402402402402,1480.0,-22.26917878280436
11.402402402402402,1490.0,-22.273195625714887
11.402402402402402,1500.0,-22.276859797106393
11.402402402402402,1510.0,-22.214911289214008
11.402402402402402,1520.0,-22.155239228904353
11.402402402402402,1530.0,-22.097555979453094
11.402402402402402,1540.0,-22.04162553226589
11.402402402402402,1550.0,-21.98721983608965
11.402402402402402,1560.0,-21.934165782081845
11.402402402402402,1570.0,-21.882280475845942
11.402402402402402,1580.0,-21.83142123473148
11.402402402402402,1590.0,-21.781444005521102
11.402402402402402,1600.0,-21.732241199953958
11.402402402402402,1610.0,-21.71165651833344
11.402402402402402,1620.0,-21.690479684357257
11.402402402402402,1630.0,-21.66869002218845
11.402402402402402,1640.0,-21.646274406244206
11.402402402402402,1650.0,-21.623200382573366
11.402402402402402,1660.0,-21.599442386468933
11.402402402402402,1670.0,-21.574992287352185
11.402402402402402,1680.0,-21.549811919774776
11.402402402402402,1690.0,-21.523876206321546
11.402402402402402,1700.0,-21.497161336378714
11.402402402402402,1710.0,-21.469634282265137
11.402402402402402,1720.0,-21.441264852850672
11.402402402402402,1730.0,-21.41201711935308
11.402402402402402,1740.0,-21.381856865628826
11.402402402402402,1750.0,-21.35074475526356
11.402402402402402,1760.0,-21.318640648655357
11.402402402402402,1770.0,-21.28549979610331
11.402402402402402,1780.0,-21.25127757266932
11.402402402402402,1790.0,-21.215921485096924
11.402402402402402,1800.0,-21.17937998827361
11.402402402402402,1810.0,-21.075503992969573
11.402402402402402,1820.0,-20.975164596089588
11.402402402402402,1830.0,-20.87767526794454
11.402402402402402,1840.0,-20.782459413854685
11.402402402402402,1850.0,-20.689017459182907
11.402402402402402,1860.0,-20.596911123450226
11.402402402402402,1870.0,-20.505747315765184
11.402402402402402,1880.0,-20.41516667291523
11.402402402402402,1890.0,-20.324838452890543
11.402402402402402,1900.0,-20.234451588001097
11.402402402402402,1910.0,-20.175010939057014
11.402402402402402,1919.9999999999998,-20.113337037338166
11.402402402402402,1930.0000000000002,-20.049266313337476
11.402402402402402,1940.0,-19.982615808498995
11.402402402402402,1950.0,-19.913185758156143
11.402402402402402,1959.9999999999998,-19.84074816136936
11.402402402402402,1970.0000000000002,-19.76505134040604
11.402402402402402,1980.0,-19.68580574182861
11.402402402402402,1990.0,-19.602687716494664
11.402402402402402,2000.0,-19.515325575752556
11.402402402402402,2009.9999999999998,-19.42649880736303
11.402402402402402,2020.0000000000002,-19.332463339841066
11.402402402402402,2030.0,-19.2326474494436
11.402402402402402,2040.0,-19.12638173417452
11.402402402402402,2050.0,-19.01286854322378
11.402402402402402,2060.0,-18.891162594086275
11.402402402402402,2070.0,-18.76011522066033
11.402402402402402,2080.0,-18.618322746144326
11.402402402402402,2090.0,-18.46402272199091
11.402402402402402,2100.0,-18.295004738409336
11.402402402402402,2110.0,-18.14835043177607
11.402402402402402,2120.0,-17.981496896341344
11.402402402402402,2130.0,-17.789410158197665
11.402402402402402,2140.0,-17.56499946031873
11.402402402402402,2150.0,-17.297872974452847
11.402402402402402,2160.0,-16.972030592660534
11.402402402402402,2170.0,-16.561277581636638
11.402402402402402,2180.0,-16.019745759223458
11.402402402402402,2190.0,-15.26608976710011
11.402402402402402,2200.0,-14.264318258850633
11.402402402402402,2210.0,-13.959156515380716
11.402402402402402,2220.0,-14.010404878331665
11.402402402402402,2230.0,-14.06247618973524
11.402402402402402,2240.0,-14.115450080427374
11.402402402402402,2250.0,-14.169424181108335
11.402402402402402,2260.0,-14.224493697887759
11.402402402402402,2270.0,-14.280770726715664
11.402402402402402,2280.0,-14.33838603734164
11.402402402402402,2290.0,-14.397483103879848
11.402402402402402,2300.0,-14.458221414644962
11.402402402402402,2310.0,-14.534877327634662
11.402402402402402,2320.0,-14.615269705054873
11.402402402402402,2330.0,-14.699964752056419
11.402402402402402,2340.0,-14.789672399182749
11.402402402402402,2350.0,-14.885273608207093
11.402402402402402,2360.0,-14.987883446027352
11.402402402402402,2370.0,-15.098960446285389
11.402402402402402,2380.0,-15.220425106672117
11.402402402402402,2390.0,-15.354918058140115
11.402402402402402,2400.0,-15.506196288527795
11.402402402402402,2410.0,-15.534134381490917
11.402402402402402,2420.0,-15.561978227167812
11.402402402402402,2430.0,-15.589730218348725
11.402402402402402,2440.0,-15.617393152174333
11.402402402402402,2450.0,-15.64497384565874
11.402402402402402,2460.0,-15.672483050873554
11.402402402402402,2470.0,-15.69992824266587
11.402402402402402,2480.0,-15.72731017734684
11.402402402402402,2490.0,-15.754640799819686
11.402402402402402,2500.0,-15.781928924582223
11.402402402402402,2510.0,-15.809187394032623
11.402402402402402,2520.0,-15.836415503015967
11.402402402402402,2530.0,-15.863634293081038
11.402402402402402,2540.0,-15.89085136810387
11.402402402402402,2550.0,-15.918075084822986
11.402402402402402,2560.0,-15.945325091572274
11.402402402402402,2570.0,-15.972614914855999
11.402402402402402,2580.0,-15.999955576875568
11.402402402402402,2590.0,-16.027366176778585
11.402402402402402,2600.0,-16.054863539559033
11.402402402402402,2610.0,-16.05715504865397
11.402402402402402,2620.0,-16.058917071768317
11.402402402402402,2630.0,-16.060143014525675
11.402402402402402,2640.0,-16.060818354115966
11.402402402402402,2650.0,-16.060931100397454
11.402402402402402,2660.0,-16.060471784657203
11.402402402402402,2670.0,-16.059419168113447
11.402402402402402,2680.0,-16.0577686517357
11.402402402402402,2690.0,-16.055496512498383
11.402402402402402,2700.0,-16.052595677497358
11.402402402402402,2710.0,-16.04904321831008
11.402402402402402,2720.0,-16.044821895413715
11.402402402402402,2730.0,-16.03992030764904
11.402402402402402,2740.0,-16.034310530837963
11.402402402402402,2750.0,-16.02797767919795
11.402402402402402,2760.0,-16.0208936048914
11.402402402402402,2770.0,-16.013047196622153
11.402402402402402,2780.0,-16.004402058909484
11.402402402402402,2790.0,-15.994938708960845
11.402402402402402,2800.0,-15.984631375588961
11.402402402402402,2810.0,-15.97344751828356
11.402402402402402,2820.0,-15.961359747556308
11.402402402402402,2830.0,-15.948333474357018
11.402402402402402,2840.0,-15.934334870576528
11.402402402402402,2850.0,-15.919322104204623
11.402402402402402,2860.0,-15.903266908425742
11.402402402402402,2870.0,-15.886114798766423
11.402402402402402,2880.0,-15.867828965941317
11.402402402402402,2890.0,-15.848358778767711
11.402402402402402,2900.0,-15.827652855544766
11.402402402402402,2910.0,-15.805653960872617
11.402402402402402,2920.0,-15.782298270958211
11.402402402402402,2930.0,-15.757530427919628
11.402402402402402,2940.0,-15.731272111926796
11.402402402402402,2950.0,-15.703446828331002
11.402402402402402,2960.0,-15.67398037834562
11.402402402402402,2970.0,-15.642777413432364
11.402402402402402,2980.0,-15.609736704056223
11.402402402402402,2990.0,-15.574756927946037
11.402402402402402,3000.0,-15.537716921115022
11.402402402402402,3010.0,-15.498474725982163
11.402402402402402,3020.0,-15.456909656880384
11.402402402402402,3030.0,-15.412847002839548
11.402402402402402,3040.0,-15.366134975589812
11.402402402402402,3050.0,-15.316558345954714
11.402402402402402,3060.0,-15.263913435756248
11.402402402402402,3070.0,-15.207947245263966
11.402402402402402,3080.0,-15.148387406125526
11.402402402402402,3090.0,-15.084919670019769
11.402402402402402,3100.0,-15.017187170155756
11.402402402402402,3110.0,-14.94477823639134
11.402402402402402,3120.0,-14.86722256060261
11.402402402402402,3130.0,-14.78396723866801
11.402402402402402,3140.0,-14.694367494226345
11.402402402402402,3150.0,-14.597657482761859
11.402402402402402,3160.0,-14.492925541507818
11.402402402402402,3170.0,-14.379065136068263
11.402402402402402,3180.0,-14.254729779536962
11.402402402402402,3190.0,-14.118234340781022
11.402402402402402,3200.0,-13.967460628698829
11.402402402402402,3210.0,-13.799674748442694
11.402402402402402,3220.0,-13.611266197723305
11.402402402402402,3230.0,-13.397338633343987
11.402402402402402,3240.0,-13.151008703872947
11.402402402402402,3250.0,-12.862157034260427
11.402402402402402,3260.0,-12.515063307132653
11.402402402402402,3270.0,-12.083305101171803
11.402402402402402,3280.0,-11.517305915957705
11.402402402402402,3290.0,-10.706797745199065
11.402402402402402,3300.0,-9.32682650552956
11.402402402402402,3310.0,-7.5648593073986445
11.402402402402402,3320.0,-9.82958716937593
11.402402402402402,3330.0,-11.052294650455694
11.402402402402402,3340.0,-11.831127497736766
11.402402402402402,3350.0,-7.698804348898467
11.402402402402402,3360.0,-7.75200240062312
11.402402402402402,3370.0,-7.802473631263821
11.402402402402402,3380.0,-7.850391219196332
11.402402402402402,3390.0,-7.895927098348003
11.402402402402402,3400.0,-7.939227861338333
11.402402402402402,3410.0,-7.980411257503646
11.402402402402402,3420.0,-8.019588608280644
11.402402402402402,3430.0,-8.056865292706439
11.402402402402402,3440.0,-8.092324466150972
11.402402402402402,3450.0,-8.126046382332826
11.402402402402402,3460.0,-8.15809266720376
11.402402402402402,3470.0,-8.188530135683612
11.402402402402402,3480.0,-8.217408869254418
11.402402402402402,3490.0,-8.244778707024272

12.003003003003002,1200.0,-22.215375202711446
12.003003003003002,1210.0,-22.219094870553945
12.003003003003002,1220.0,-22.222496473524803
12.003003003003002,1230.0,-22.22557759910446
12.003003003003002,1240.0,-22.228330072372742
12.003003003003002,1250.0,-22.230756404268583
12.003003003003002,1260.0,-22.232847814841076
12.003003003003002,1270.0,-22.23460070310553
12.003003003003002,1280.0,-22.236022442342538
12.003003003003002,1290.0,-22.237097676652617
12.003003003003002,1300.0,-22.237827571115677
12.003003003003002,1310.0,-22.23820734824873
12.003003003003002,1320.0,-22.238231873230276
12.003003003003002,1330.0,-22.23790148712612
12.003003003003002,1340.0,-22.237204534486743
12.003003003003002,1350.0,-22.236134703995788
12.003003003003002,1360.0,-22.23469724674719
12.003003003003002,1370.0,-22.232879223857253
12.003003003003002,1380.0,-22.230673118173232
12.003003003003002,1390.0,-22.228077080690944
12.003003003003002,1400.0,-22.22508274214947
12.003003003003002,1410.0,-22.231737815933858
12.003003003003002,1420.0,-22.23808469312557
12.003003003003002,1430.0,-22.24411554760394
12.003003003003002,1440.0,-22.249828480816728
12.003003003003002,1450.0,-22.25521468148638
12.003003003003002,1460.0,-22.260271356548827
12.003003003003002,1470.0,-22.264995351164803
12.003003003003002,1480.0,-22.269369414624318
12.003003003003002,1490.0,-22.27339599377002
12.003003003003002,1500.0,-22.277070410128037
12.003003003003002,1510.0,-22.21513268800518
12.003003003003002,1520.0,-22.15547198593119
12.003003003003002,1530.0,-22.09780070289131
12.003003003003002,1540.0,-22.041882866417943
12.003003003003002,1550.0,-21.987490468920836
12.003003003003002,1560.0,-21.934450441328895
12.003003003003002,1570.0,-21.882579940904428
12.003003003003002,1580.0,-21.83173633373118
12.003003003003002,1590.0,-21.78177562446735
12.003003003003002,1600.0,-21.73259027900074
12.003003003003002,1610.0,-21.712024069255722
12.003003003003002,1620.0,-21.690866786944802
12.003003003003002,1630.0,-21.66909783354922
12.003003003003002,1640.0,-21.646704163593874
12.003003003003002,1650.0,-21.623653419280977
12.003003003003002,1660.0,-21.599920137927338
12.003003003003002,1670.0,-21.57549629085857
12.003003003003002,1680.0,-21.550343838087876
12.003003003003002,1690.0,-21.52443783288027
12.003003003003002,1700.0,-21.497754607632796
12.003003003003002,1710.0,-21.47026129532056
12.003003003003002,1720.0,-21.441927879633322
12.003003003003002,1730.0,-21.412718629725877
12.003003003003002,1740.0,-21.38259954304048
12.003003003003002,1750.0,-21.351531524656558
12.003003003003002,1760.0,-21.319474701053448
12.003003003003002,1770.0,-21.28638462340657
12.003003003003002,1780.0,-21.25221699805169
12.003003003003002,1790.0,-21.216919710172323
12.003003003003002,1800.0,-21.180441633081422
12.003003003003002,1810.0,-21.076634156971892
12.003003003003002,1820.0,-20.97636891302214
12.003003003003002,1830.0,-20.87895997767078
12.003003003003002,1840.0,-20.78383146898187
12.003003003003002,1850.0,-20.690484591683454
12.003003003003002,1860.0,-20.59848198537386
12.003003003003002,1870.0,-20.507431606553414
12.003003003003002,1880.0,-20.416975305565494
12.003003003003002,1890.0,-20.326783760869255
12.003003003003002,1900.0,-20.236547510099776
12.003003003003002,1910.0,-20.177273371310655
12.003003003003002,1919.9999999999998,-20.11578414516349
12.003003003003002,1930.0000000000002,-20.051918909142422
12.003003003003002,1940.0,-19.985497965849483
12.003003003003002,1950.0,-19.91632531996243
12.003003003003002,1959.9999999999998,-19.844177626120253
12.003003003003002,1970.0000000000002,-19.768808804128554
12.003003003003002,1980.0,-19.689936234841564
12.003003003003002,1990.0,-19.60724476576239
12.003003003003002,2000.0,-19.520373349393523
12.003003003003002,2009.9999999999998,-19.432114781568675
12.003003003003002,2020.0000000000002,-19.33874213306759
12.003003003003002,2030.0,-19.239705582340402
12.003003003003002,2040.0,-19.134364475997895
12.003003003003002,2050.0,-19.021959353317882
12.003003003003002,2060.0,-18.901596326652037
12.003003003003002,2070.0,-18.772197421797596
12.003003003003002,2080.0,-18.63245825170133
12.003003003003002,2090.0,-18.48075930195227
12.003003003003002,2100.0,-18.31510147364501
12.003003003003002,2110.0,-18.172889591860482
12.003003003003002,2120.0,-18.012074052828396
12.003003003003002,2130.0,-17.828473910619632
12.003003003003002,2140.0,-17.616495878957895
12.003003003003002,2150.0,-17.36856092496942
12.003003003003002,2160.0,-17.07440696523085
12.003003003003002,2170.0,-16.720807734721326
12.003003003003002,2180.0,-16.294929213155008
12.003003003003002,2190.0,-15.807544472519934
12.003003003003002,2200.0,-15.393373311753141
12.003003003003002,2210.0,-15.34209050516693
12.003003003003002,2220.0,-15.393338868117878
12.003003003003002,2230.0,-15.445410179521453
12.003003003003002,2240.0,-15.498384070213588
12.003003003003002,2250.0,-15.552358170894546
12.003003003003002,2260.0,-15.607427687673972
12.003003003003002,2270.0,-15.663704716501877
12.003003003003002,2280.0,-15.721320027127854
12.003003003003002,2290.0,-15.780417093666061
12.003003003003002,2300.0,-15.841155404431175
12.003003003003002,2310.0,-15.917811317420876
12.003003003003002,2320.0,-15.998203694841086
12.003003003003002,2330.0,-16.08289874184263
12.003003003003002,2340.0,-16.172606388968962
12.003003003003002,2350.0,-16.268207597993307
12.003003003003002,2360.0,-16.370817435813567
12.003003003003002,2370.0,-16.481894436071602
12.003003003003002,2380.0,-16.60335909645833
12.003003003003002,2390.0,-16.737852047926328
12.003003003003002,2400.0,-16.889130278314006
12.003003003003002,2410.0,-16.91706837127713
12.003003003003002,2420.0,-16.944912216954023
12.003003003003002,2430.0,-16.972664208134937
12.003003003003002,2440.0,-17.000327141960547
12.003003003003002,2450.0,-17.027907835444953
12.003003003003002,2460.0,-17.055417040659766
12.003003003003002,2470.0,-17.082862232452083
12.003003003003002,2480.0,-17.110244167133054
12.003003003003002,2490.0,-17.1375747896059
12.003003003003002,2500.0,-17.164862914368435
12.003003003003002,2510.0,-17.192121383818836
12.003003003003002,2520.0,-17.21934949280218
12.003003003003002,2530.0,-17.24656828286725
12.003003003003002,2540.0,-17.273785357890084
12.003003003003002,2550.0,-17.301009074609198
12.003003003003002,2560.0,-17.328259081358485
12.003003003003002,2570.0,-17.355548904642212
12.003003003003002,2580.0,-17.38288956666178
12.003003003003002,2590.0,-17.4103001665648
12.003003003003002,2600.0,-17.437797529345247
12.003003003003002,2610.0,-17.440089038440185
12.003003003003002,2620.0,-17.44185106155453
12.003003003003002,2630.0,-17.44307700431189
12.003003003003002,2640.0,-17.44375234390218
12.003003003003002,2650.0,-17.443865090183667
12.003003003003002,2660.0,-17.443405774443416
12.003003003003002,2670.0,-17.44235315789966
12.003003003003002,2680.0,-17.440702641521913
12.003003003003002,2690.0,-17.438430502284596
12.003003003003002,2700.0,-17.43552966728357
12.003003003003002,2710.0,-17.431977208096292
12.003003003003002,2720.0,-17.42775588519993
12.003003003003002,2730.0,-17.422854297435254
12.003003003003002,2740.0,-17.417244520624177
12.003003003003002,2750.0,-17.410911668984163
12.003003003003002,2760.0,-17.40382759467761
12.003003003003002,2770.0,-17.395981186408367
12.003003003003002,2780.0,-17.387336048695698
12.003003003003002,2790.0,-17.37787269874706
12.003003003003002,2800.0,-17.367565365375174
12.003003003003002,2810.0,-17.356381508069774
12.003003003003002,2820.0,-17.34429373734252
12.003003003003002,2830.0,-17.33126746414323
12.003003003003002,2840.0,-17.31726886036274
12.003003003003002,2850.0,-17.302256093990835
12.003003003003002,2860.0,-17.286200898211955
12.003003003003002,2870.0,-17.269048788552634
12.003003003003002,2880.0,-17.25076295572753
12.003003003003002,2890.0,-17.231292768553924
12.003003003003002,2900.0,-17.21058684533098
12.003003003003002,2910.0,-17.188587950658828
12.003003003003002,2920.0,-17.165232260744425
12.003003003003002,2930.0,-17.14046441770584
12.003003003003002,2940.0,-17.11420610171301
12.003003003003002,2950.0,-17.086380818117217
12.003003003003002,2960.0,-17.056914368131835
12.003003003003002,2970.0,-17.025711403218576
12.003003003003002,2980.0,-16.992670693842435
12.003003003003002,2990.0,-16.95769091773225
12.003003003003002,3000.0,-16.920650910901234
12.003003003003002,3010.0,-16.88137422566847
12.003003003003002,3020.0,-16.83977832259829
12.003003003003002,3030.0,-16.7956887168381
12.003003003003002,3040.0,-16.7489539130975
12.003003003003002,3050.0,-16.699359053054515
12.003003003003002,3060.0,-16.646700933246763
12.003003003003002,3070.0,-16.590727153096644
12.003003003003002,3080.0,-16.531166108006897
12.003003003003002,3090.0,-16.46770452034549
12.003003003003002,3100.0,-16.399986769260963
12.003003003003002,3110.0,-16.3276027877201
12.003003003003002,3120.0,-16.250084354467287
12.003003003003002,3130.0,-16.166881303139633
12.003003003003002,3140.0,-16.077352495427938
12.003003003003002,3150.0,-15.980736985284492
12.003003003003002,3160.0,-15.876129812286626
12.003003003003002,3170.0,-15.762433770953496
12.003003003003002,3180.0,-15.638315642393449
12.003003003003002,3190.0,-15.502109623164252
12.003003003003002,3200.0,-15.351726455965895
12.003003003003002,3210.0,-15.184477047176754
12.003003003003002,3220.0,-14.996823023697024
12.003003003003002,3230.0,-14.783989843042235
12.003003003003002,3240.0,-14.539312263149515
12.003003003003002,3250.0,-14.253091764028735
12.003003003003002,3260.0,-13.910503331522145
12.003003003003002,3270.0,-13.487301604149247
12.003003003003002,3280.0,-12.940319124832804
12.003003003003002,3290.0,-12.184788326880662
12.003003003003002,3300.0,-11.06568802591886
12.003003003003002,3310.0,-10.248711272816438
12.003003003003002,3320.0,-11.472353975176421
12.003003003003002,3330.0,-12.524180166604092
12.003003003003002,3340.0,-13.2583699894787
12.003003003003002,3350.0,-10.464672328470893
12.003003003003002,3360.0,-10.517870380195546
12.003003003003002,3370.0,-10.568341610836248
12.003003003003002,3380.0,-10.616259198768757
12.003003003003002,3390.0,-10.661795077920429
12.003003003003002,3400.0,-10.70509584091076
12.003003003003002,3410.0,-10.746279237076072
12.003003003003002,3420.0,-10.785456587853071
12.003003003003002,3430.0,-10.822733272278866
12.003003003003002,3440.0,-10.858192445723398
12.003003003003002,3450.0,-10.891914361905252
12.003003003003002,3460.0,-10.923960646776186
12.003003003003002,3470.0,-10.954398115256037
12.003003003003002,3480.0,-10.983276848826845
12.003003003003002,3490.0,-11.010646686596697

12.603603603603604,1200.0,-22.21555845563734
12.603603603603604,1210.0,-22.219288128655286
12.603603603603604,1220.0,-22.222700226049174
12.603603603603604,1230.0,-22.225792361188827
12.603603603603604,1240.0,-22.22855638255483
12.603603603603604,1250.0,-22.23099482502234
12.603603603603604,1260.0,-22.233098939775722
12.603603603603604,1270.0,-22.23486515060313
12.603603603603604,1280.0,-22.23630086070069
12.603603603603604,1290.0,-22.237390748369975
12.603603603603604,1300.0,-22.238136010171505
12.603603603603604,1310.0,-22.238531905264804
12.603603603603604,1320.0,-22.238573334137847
12.603603603603604,1330.0,-22.238260676802273
12.603603603603604,1340.0,-22.237582321443583
12.603603603603604,1350.0,-22.23653200117302
12.603603603603604,1360.0,-22.23511501118765
12.603603603603604,1370.0,-22.233318463015994
12.603603603603604,1380.0,-22.231134892799858
12.603603603603604,1390.0,-22.228562505461483
12.603603603603604,1400.0,-22.22559299392932
12.603603603603604,1410.0,-22.232274130919443
12.603603603603604,1420.0,-22.23864837412651
12.603603603603604,1430.0,-22.244707972782866
12.603603603603604,1440.0,-22.25045109925711
12.603603603603604,1450.0,-22.255869028165247
12.603603603603604,1460.0,-22.260959046200135
12.603603603603604,1470.0,-22.26571809396571
12.603603603603604,1480.0,-22.270129022821862
12.603603603603604,1490.0,-22.27419437845247
12.603603603603604,1500.0,-22.277909595387637
12.603603603603604,1510.0,-22.21601482533945
12.603603603603604,1520.0,-22.156399352571913
12.603603603603604,1530.0,-22.098775717869177
12.603603603603604,1540.0,-22.04290809216842
12.603603603603604,1550.0,-21.988568641227157
12.603603603603604,1560.0,-21.935584453757617
12.603603603603604,1570.0,-21.883772892050438
12.603603603603604,1580.0,-21.832991515481567
12.603603603603604,1590.0,-21.78309655828458
12.603603603603604,1600.0,-21.733980700970527
12.603603603603604,1610.0,-21.713487999489157
12.603603603603604,1620.0,-21.692408515067154
12.603603603603604,1630.0,-21.670721955541936
12.603603603603604,1640.0,-21.64841559268886
12.603603603603604,1650.0,-21.625457449557906
12.603603603603604,1660.0,-21.60182246738363
12.603603603603604,1670.0,-21.57750302061878
12.603603603603604,1680.0,-21.5524615657228
12.603603603603604,1690.0,-21.52667367272118
12.603603603603604,1700.0,-21.5001162392959
12.603603603603604,1710.0,-21.47275703326459
12.603603603603604,1720.0,-21.44456672876342
12.603603603603604,1730.0,-21.415510376444757
12.603603603603604,1740.0,-21.385554816461546
12.603603603603604,1750.0,-21.354661906331227
12.603603603603604,1760.0,-21.322792821269424
12.603603603603604,1770.0,-21.28990429773447
12.603603603603604,1780.0,-21.2559533460831
12.603603603603604,1790.0,-21.220889340386954
12.603603603603604,1800.0,-21.18466279868831
12.603603603603604,1810.0,-21.08112699445448
12.603603603603604,1820.0,-20.981155655491655
12.603603603603604,1830.0,-20.884065234644865
12.603603603603604,1840.0,-20.789282642578836
12.603603603603604,1850.0,-20.69631213277665
12.603603603603604,1860.0,-20.604719941139717
12.603603603603604,1870.0,-20.51411811228055
12.603603603603604,1880.0,-20.424153226805945
12.603603603603604,1890.0,-20.33450149221978
12.603603603603604,1900.0,-20.244859681267737
12.603603603603604,1910.0,-20.18624220524372
12.603603603603604,1919.9999999999998,-20.12548064873319
12.603603603603604,1930.0000000000002,-20.062424308990902
12.603603603603604,1940.0,-19.99690605732935
12.603603603603604,1950.0,-19.92874437393939
12.603603603603604,1959.9999999999998,-19.85773374779366
12.603603603603604,1970.0000000000002,-19.78364946141949
12.603603603603604,1980.0,-19.706235265596312
12.603603603603604,1990.0,-19.625208168511882
12.603603603603604,2000.0,-19.540247204672642
12.603603603603604,2009.9999999999998,-19.454194996796296
12.603603603603604,2020.0000000000002,-19.36338840357995
12.603603603603604,2030.0,-19.267358445162152
12.603603603603604,2040.0,-19.16556965426418
12.603603603603604,2050.0,-19.05740083642363
12.603603603603604,2060.0,-18.942141814172434
12.603603603603604,2070.0,-18.818963503672556
12.603603603603604,2080.0,-18.68690469800484
12.603603603603604,2090.0,-18.544828795660756
12.603603603603604,2100.0,-18.391430447071965
12.603603603603604,2110.0,-18.26513764160197
12.603603603603604,2120.0,-18.125450515719372
12.603603603603604,2130.0,-17.970605498977346
12.603603603603604,2140.0,-17.79889931430516
12.603603603603604,2150.0,-17.60920940268299
12.603603603603604,2160.0,-17.402224169535895
12.603603603603604,2170.0,-17.183185020695824
12.603603603603604,2180.0,-16.967384121809157
12.603603603603604,2190.0,-16.788418097920157
12.603603603603604,2200.0,-16.701047896171293
12.603603603603604,2210.0,-16.725024494953146
12.603603603603604,2220.0,-16.776272857904097
12.603603603603604,2230.0,-16.82834416930767
12.603603603603604,2240.0,-16.881318059999803
12.603603603603604,2250.0,-16.935292160680763
12.603603603603604,2260.0,-16.99036167746019
12.603603603603604,2270.0,-17.046638706288096
12.603603603603604,2280.0,-17.104254016914073
12.603603603603604,2290.0,-17.16335108345228
12.603603603603604,2300.0,-17.224089394217394
12.603603603603604,2310.0,-17.300745307207094
12.603603603603604,2320.0,-17.381137684627305
12.603603603603604,2330.0,-17.46583273162885
12.603603603603604,2340.0,-17.55554037875518
12.603603603603604,2350.0,-17.651141587779524
12.603603603603604,2360.0,-17.753751425599784
12.603603603603604,2370.0,-17.86482842585782
12.603603603603604,2380.0,-17.986293086244547
12.603603603603604,2390.0,-18.120786037712545
12.603603603603604,2400.0,-18.272064268100227
12.603603603603604,2410.0,-18.300002361063346
12.603603603603604,2420.0,-18.327846206740244
12.603603603603604,2430.0,-18.355598197921157
12.603603603603604,2440.0,-18.383261131746764
12.603603603603604,2450.0,-18.41084182523117
12.603603603603604,2460.0,-18.438351030445986
12.603603603603604,2470.0,-18.4657962222383
12.603603603603604,2480.0,-18.49317815691927
12.603603603603604,2490.0,-18.520508779392117
12.603603603603604,2500.0,-18.54779690415465
12.603603603603604,2510.0,-18.575055373605053
12.603603603603604,2520.0,-18.602283482588398
12.603603603603604,2530.0,-18.62950227265347
12.603603603603604,2540.0,-18.6567193476763
12.603603603603604,2550.0,-18.683943064395415
12.603603603603604,2560.0,-18.711193071144706
12.603603603603604,2570.0,-18.73848289442843
12.603603603603604,2580.0,-18.765823556447998
12.603603603603604,2590.0,-18.793234156351016
12.603603603603604,2600.0,-18.820731519131463
12.603603603603604,2610.0,-18.8230230282264
12.603603603603604,2620.0,-18.824785051340747
12.603603603603604,2630.0,-18.826010994098105
12.603603603603604,2640.0,-18.826686333688397
12.603603603603604,2650.0,-18.826799079969884
12.603603603603604,2660.0,-18.826339764229633
12.603603603603604,2670.0,-18.825287147685877
12.603603603603604,2680.0,-18.82363663130813
12.603603603603604,2690.0,-18.821364492070813
12.603603603603604,2700.0,-18.81846365706979
12.603603603603604,2710.0,-18.81491119788251
12.603603603603604,2720.0,-18.810689874986146
12.603603603603604,2730.0,-18.80578828722147
12.603603603603604,2740.0,-18.800178510410394
12.603603603603604,2750.0,-18.79384565877038
12.603603603603604,2760.0,-18.78676158446383
12.603603603603604,2770.0,-18.778915176194584
12.603603603603604,2780.0,-18.770270038481915
12.603603603603604,2790.0,-18.760806688533275
12.603603603603604,2800.0,-18.75049935516139
12.603603603603604,2810.0,-18.73931549785599
12.603603603603604,2820.0,-18.72722772712874
12.603603603603604,2830.0,-18.714201453929448
12.603603603603604,2840.0,-18.70020285014896
12.603603603603604,2850.0,-18.68519008377705
12.603603603603604,2860.0,-18.669134887998172
12.603603603603604,2870.0,-18.651982778338855
12.603603603603604,2880.0,-18.633696945513748
12.603603603603604,2890.0,-18.61422675834014
12.603603603603604,2900.0,-18.593520835117197
12.603603603603604,2910.0,-18.571521940445045
12.603603603603604,2920.0,-18.54816625053064
12.603603603603604,2930.0,-18.523398407492056
12.603603603603604,2940.0,-18.497140091499226
12.603603603603604,2950.0,-18.469314807903434
12.603603603603604,2960.0,-18.439848357918052
12.603603603603604,2970.0,-18.408645393004797
12.603603603603604,2980.0,-18.37560468362865
12.603603603603604,2990.0,-18.340624907518468
12.603603603603604,3000.0,-18.30358490068745
12.603603603603604,3010.0,-18.264170706050006
12.603603603603604,3020.0,-18.222451850266797
12.603603603603604,3030.0,-18.178254757057502
12.603603603603604,3040.0,-18.13142910603024
12.603603603603604,3050.0,-18.081761523963586
12.603603603603604,3060.0,-18.029050706220026
12.603603603603604,3070.0,-17.973046646593307
12.603603603603604,3080.0,-17.913480790169963
12.603603603603604,3090.0,-17.850043732397836
12.603603603603604,3100.0,-17.782384820110053
12.603603603603604,3110.0,-17.710100373138513
12.603603603603604,3120.0,-17.632730477539685
12.603603603603604,3130.0,-17.549735855097342
12.603603603603604,3140.0,-17.46048982049644
12.603603603603604,3150.0,-17.364250863020363
12.603603603603604,3160.0,-17.26014057363547
12.603603603603604,3170.0,-17.14709863332995
12.603603603603604,3180.0,-17.023844161478216
12.603603603603604,3190.0,-16.888787370025792
12.603603603603604,3200.0,-16.739952362809273
12.603603603603604,3210.0,-16.574824699414737
12.603603603603604,3220.0,-16.390145316434086
12.603603603603604,3230.0,-16.181606995554013
12.603603603603604,3240.0,-15.943370414196297
12.603603603603604,3250.0,-15.6672999228034
12.603603603603604,3260.0,-15.341794881404438
12.603603603603604,3270.0,-14.950053023827811
12.603603603603604,3280.0,-14.468754639116556
12.603603603603604,3290.0,-13.876307366961315
12.603603603603604,3300.0,-13.234297239388948
12.603603603603604,3310.0,-12.992905847437058
12.603603603603604,3320.0,-13.503546284056565
12.603603603603604,3330.0,-14.199259925660858
12.603603603603604,3340.0,-14.800683778254355
12.603603603603604,3350.0,-13.230540308043327
12.603603603603604,3360.0,-13.28373835976798
12.603603603603604,3370.0,-13.334209590408681
12.603603603603604,3380.0,-13.382127178341193
12.603603603603604,3390.0,-13.427663057492865
12.603603603603604,3400.0,-13.470963820483194
12.603603603603604,3410.0,-13.512147216648508
12.603603603603604,3420.0,-13.551324567425507
12.603603603603604,3430.0,-13.5886012518513
12.603603603603604,3440.0,-13.624060425295832
12.603603603603604,3450.0,-13.657782341477686
12.603603603603604,3460.0,-13.68982862634862
12.603603603603604,3470.0,-13.720266094828473
12.603603603603604,3480.0,-13.74914482839928
12.603603603603604,3490.0,-13.776514666169131

13.204204204204204,1200.0,-22.21628867467468
13.204204204204204,1210.0,-22.22005819672386
13.204204204204204,1220.0,-22.223512089610082
13.204204204204204,1230.0,-22.2266480694974
13.204204204204204,1240.0,-22.229458077712955
13.204204204204204,1250.0,-22.23194474407231
13.204204204204204,1260.0,-22.23409944332282
13.204204204204204,1270.0,-22.235918697433142
13.204204204204204,1280.0,-22.237410028204938
13.204204204204204,1290.0,-22.23855824954773
13.204204204204204,1300.0,-22.239364682734955
13.204204204204204,1310.0,-22.239824732116457
13.204204204204204,1320.0,-22.239933437986252
13.204204204204204,1330.0,-22.239691334550013
13.204204204204204,1340.0,-22.239086982752212
13.204204204204204,1350.0,-22.238114291509135
13.204204204204204,1360.0,-22.236778730415686
13.204204204204204,1370.0,-22.23506761037114
13.204204204204204,1380.0,-22.23297367820857
13.204204204204204,1390.0,-22.230495351895193
13.204204204204204,1400.0,-22.227624570089937
13.204204204204204,1410.0,-22.23440933967376
13.204204204204204,1420.0,-22.240892381246343
13.204204204204204,1430.0,-22.24706624144371
13.204204204204204,1440.0,-22.252929372144767
13.204204204204204,1450.0,-22.25847338668289
13.204204204204204,1460.0,-22.263695885739203
13.204204204204204,1470.0,-22.26859418585783
13.204204204204204,1480.0,-22.27315154022755
13.204204204204204,1490.0,-22.27737088305864
13.204204204204204,1500.0,-22.281248093124272
13.204204204204204,1510.0,-22.21952382294556
13.204204204204204,1520.0,-22.16008785027326
13.204204204204204,1530.0,-22.102653272371413
13.204204204204204,1540.0,-22.04698482216618
13.204204204204204,1550.0,-21.99285534520034
13.204204204204204,1560.0,-21.94009254713197
13.204204204204204,1570.0,-21.88851459326726
13.204204204204204,1580.0,-21.837979798018893
13.204204204204204,1590.0,-21.78834529280707
13.204204204204204,1600.0,-21.739504594260197
13.204204204204204,1610.0,-21.71930286716998
13.204204204204204,1620.0,-21.69853122167003
13.204204204204204,1630.0,-21.67717055753851
13.204204204204204,1640.0,-21.655209378416824
13.204204204204204,1650.0,-21.632617187000996
13.204204204204204,1660.0,-21.60937049099014
13.204204204204204,1670.0,-21.585463223310175
13.204204204204204,1680.0,-21.560859761712113
13.204204204204204,1690.0,-21.53553767095278
13.204204204204204,1700.0,-21.509476027149297
13.204204204204204,1710.0,-21.482645041730272
13.204204204204204,1720.0,-21.455018040907913
13.204204204204204,1730.0,-21.42656307340142
13.204204204204204,1740.0,-21.397250203560787
13.204204204204204,1750.0,-21.367044927151902
13.204204204204204,1760.0,-21.335912415325033
13.204204204204204,1770.0,-21.30381391186385
13.204204204204204,1780.0,-21.270711370783523
13.204204204204204,1790.0,-21.236559798886773
13.204204204204204,1800.0,-21.201315914526184
13.204204204204204,1810.0,-21.098840072831578
13.204204204204204,1820.0,-21.00001385425535
13.204204204204204,1830.0,-20.904162579979605
13.204204204204204,1840.0,-20.81072355632415
13.204204204204204,1850.0,-20.719212314277577
13.204204204204204,1860.0,-20.629208351727346
13.204204204204204,1870.0,-20.540338704951335
13.204204204204204,1880.0,-20.45226720990492
13.204204204204204,1890.0,-20.364690134384226
13.204204204204204,1900.0,-20.27732668190442
13.204204204204204,1910.0,-20.221218463464155
13.204204204204204,1919.9999999999998,-20.163228246974406
13.204204204204204,1930.0000000000002,-20.10324125725494
13.204204204204204,1940.0,-20.04113425950811
13.204204204204204,1950.0,-19.97677558663393
13.204204204204204,1959.9999999999998,-19.91002057610884
13.204204204204204,1970.0000000000002,-19.84071635939534
13.204204204204204,1980.0,-19.768694193149503
13.204204204204204,1990.0,-19.693775929703712
13.204204204204204,2000.0,-19.61576890934223
13.204204204204204,2009.9999999999998,-19.53767169140019
13.204204204204204,2020.0000000000002,-19.456016298458565
13.204204204204204,2030.0,-19.370573753034794
13.204204204204204,2040.0,-19.28111108014456
13.204204204204204,2050.0,-19.187389870366978
13.204204204204204,2060.0,-19.089185762404217
13.204204204204204,2070.0,-18.986293656479408
13.204204204204204,2080.0,-18.878559255943287
13.204204204204204,2090.0,-18.765896556863296
13.204204204204204,2100.0,-18.648371127478807
13.204204204204204,2110.0,-18.566206057737336
13.204204204204204,2120.0,-18.481237686636508
13.204204204204204,2130.0,-18.394691953214778
13.204204204204204,2140.0,-18.308545551289996
13.204204204204204,2150.0,-18.22583091251599
13.204204204204204,2160.0,-18.15093400295785
13.204204204204204,2170.0,-18.089786306419725
13.204204204204204,2180.0,-18.04973664560415
13.204204204204204,2190.0,-18.03880095184947
13.204204204204204,2200.0,-18.06418039985436
13.204204204204204,2210.0,-18.10795848473936
13.204204204204204,2220.0,-18.15920684769031
13.204204204204204,2230.0,-18.211278159093883
13.204204204204204,2240.0,-18.264252049786016
13.204204204204204,2250.0,-18.318226150466977
13.204204204204204,2260.0,-18.373295667246403
13.204204204204204,2270.0,-18.429572696074306
13.204204204204204,2280.0,-18.487188006700286
13.204204204204204,2290.0,-18.54628507323849
13.204204204204204,2300.0,-18.607023384003604
13.204204204204204,2310.0,-18.683679296993304
13.204204204204204,2320.0,-18.76407167441352
13.204204204204204,2330.0,-18.84876672141506
13.204204204204204,2340.0,-18.938474368541392
13.204204204204204,2350.0,-19.034075577565737
13.204204204204204,2360.0,-19.136685415385998
13.204204204204204,2370.0,-19.247762415644033
13.204204204204204,2380.0,-19.36922707603076
13.204204204204204,2390.0,-19.50372002749876
13.204204204204204,2400.0,-19.654998257886437
13.204204204204204,2410.0,-19.68293635084956
13.204204204204204,2420.0,-19.710780196526454
13.204204204204204,2430.0,-19.738532187707367
13.204204204204204,2440.0,-19.766195121532977
13.204204204204204,2450.0,-19.793775815017383
13.204204204204204,2460.0,-19.821285020232196
13.204204204204204,2470.0,-19.848730212024513
13.204204204204204,2480.0,-19.876112146705484
13.204204204204204,2490.0,-19.90344276917833
13.204204204204204,2500.0,-19.930730893940865
13.204204204204204,2510.0,-19.957989363391267
13.204204204204204,2520.0,-19.98521747237461
13.204204204204204,2530.0,-20.01243626243968
13.204204204204204,2540.0,-20.039653337462514
13.204204204204204,2550.0,-20.066877054181628
13.204204204204204,2560.0,-20.094127060930916
13.204204204204204,2570.0,-20.121416884214643
13.204204204204204,2580.0,-20.14875754623421
13.204204204204204,2590.0,-20.17616814613723
13.204204204204204,2600.0,-20.203665508917677
13.204204204204204,2610.0,-20.205957018012615
13.204204204204204,2620.0,-20.20771904112696
13.204204204204204,2630.0,-20.20894498388432
13.204204204204204,2640.0,-20.20962032347461
13.204204204204204,2650.0,-20.209733069756098
13.204204204204204,2660.0,-20.209273754015847
13.204204204204204,2670.0,-20.20822113747209
13.204204204204204,2680.0,-20.206570621094343
13.204204204204204,2690.0,-20.204298481857027
13.204204204204204,2700.0,-20.201397646856
13.204204204204204,2710.0,-20.197845187668722
13.204204204204204,2720.0,-20.19362386477236
13.204204204204204,2730.0,-20.188722277007685
13.204204204204204,2740.0,-20.183112500196607
13.204204204204204,2750.0,-20.176779648556593
13.204204204204204,2760.0,-20.169695574250042
13.204204204204204,2770.0,-20.161849165980797
13.204204204204204,2780.0,-20.153204028268128
13.204204204204204,2790.0,-20.14374067831949
13.204204204204204,2800.0,-20.133433344947605
13.204204204204204,2810.0,-20.122249487642204
13.204204204204204,2820.0,-20.110161716914952
13.204204204204204,2830.0,-20.09713544371566
13.204204204204204,2840.0,-20.08313683993517
13.204204204204204,2850.0,-20.068124073563265
13.204204204204204,2860.0,-20.052068877784386
13.204204204204204,2870.0,-20.034916768125065
13.204204204204204,2880.0,-20.01663093529996
13.204204204204204,2890.0,-19.997160748126355
13.204204204204204,2900.0,-19.97645482490341
13.204204204204204,2910.0,-19.95445593023126
13.204204204204204,2920.0,-19.931100240316855
13.204204204204204,2930.0,-19.90633239727827
13.204204204204204,2940.0,-19.88007408128544
13.204204204204204,2950.0,-19.852248797689644
13.204204204204204,2960.0,-19.822782347704266
13.204204204204204,2970.0,-19.791579382791006
13.204204204204204,2980.0,-19.758538673414865
13.204204204204204,2990.0,-19.72355889730468
13.204204204204204,3000.0,-19.686518890473664
13.204204204204204,3010.0,-19.64655631542049
13.204204204204204,3020.0,-19.604346811863696
13.204204204204204,3030.0,-19.5597205388761
13.204204204204204,3040.0,-19.512531969834434
13.204204204204204,3050.0,-19.46257375809258
13.204204204204204,3060.0,-19.40965226986351
13.204204204204204,3070.0,-19.353527136899924
13.204204204204204,3080.0,-19.293942040536873
13.204204204204204,3090.0,-19.23060306998375
13.204204204204204,3100.0,-19.16317938630123
13.204204204204204,3110.0,-19.091292706052446
13.204204204204204,3120.0,-19.01451603894703
13.204204204204204,3130.0,-18.932353096801787
13.204204204204204,3140.0,-18.84423401216092
13.204204204204204,3150.0,-18.74949328649268
13.204204204204204,3160.0,-18.647355713075463
13.204204204204204,3170.0,-18.53690326174421
13.204204204204204,3180.0,-18.417055057493112
13.204204204204204,3190.0,-18.286508379495558
13.204204204204204,3200.0,-18.14370898288572
13.204204204204204,3210.0,-17.986779366716647
13.204204204204204,3220.0,-17.813452667571493
13.204204204204204,3230.0,-17.621023364846153
13.204204204204204,3240.0,-17.40634398414783
13.204204204204204,3250.0,-17.166012800132997
13.204204204204204,3260.0,-16.897163674531683
13.204204204204204,3270.0,-16.59982662166942
13.204204204204204,3280.0,-16.28335976379403
13.204204204204204,3290.0,-15.981216565251913
13.204204204204204,3300.0,-15.770789391058807
13.204204204204204,3310.0,-15.753262736626104
13.204204204204204,3320.0,-15.951803014671867
13.204204204204204,3330.0,-16.280309579120345
13.204204204204204,3340.0,-16.645673149223335
13.204204204204204,3350.0,-15.996408287615754
13.204204204204204,3360.0,-16.049606339340407
13.204204204204204,3370.0,-16.100077569981107
13.204204204204204,3380.0,-16.14799515791362
13.204204204204204,3390.0,-16.19353103706529
13.204204204204204,3400.0,-16.23683180005562
13.204204204204204,3410.0,-16.278015196220935
13.204204204204204,3420.0,-16.317192546997934
13.204204204204204,3430.0,-16.354469231423725
13.204204204204204,3440.0,-16.389928404868257
13.204204204204204,3450.0,-16.42365032105011
13.204204204204204,3460.0,-16.455696605921048
13.204204204204204,3470.0,-16.486134074400898
13.204204204204204,3480.0,-16.515012807971704
13.204204204204204,3490.0,-16.542382645741558

13.804804804804805,1200.0,-22.219194463568368
13.804804804804805,1210.0,-22.22312225475988
13.804804804804805,1220.0,-22.22674211389978
13.804804804804805,1230.0,-22.230052160403208
13.804804804804805,1240.0,-22.233044698776453
13.804804804804805,1250.0,-22.235722729726007
13.804804804804805,1260.0,-22.238078111785793
13.804804804804805,1270.0,-22.240107749245894
13.804804804804805,1280.0,-22.241819626455854
13.804804804804805,1290.0,-22.24319908636968
13.804804804804805,1300.0,-22.244247935102013
13.804804804804805,1310.0,-22.244962141904285
13.804804804804805,1320.0,-22.245337289423386
13.804804804804805,1330.0,-22.245374509887007
13.804804804804805,1340.0,-22.24506303426915
13.804804804804805,1350.0,-22.244397451901275
13.804804804804805,1360.0,-22.243383905431926
13.804804804804805,1370.0,-22.242010475597038
13.804804804804805,1380.0,-22.24027072157167
13.804804804804805,1390.0,-22.2381638805071
13.804804804804805,1400.0,-22.235682836601303
13.804804804804805,1410.0,-22.242876493568556
13.804804804804805,1420.0,-22.24978857894059
13.804804804804805,1430.0,-22.256412778536152
13.804804804804805,1440.0,-22.262748608694213
13.804804804804805,1450.0,-22.268788975817216
13.804804804804805,1460.0,-22.274532671093972
13.804804804804805,1470.0,-22.279978439627047
13.804804804804805,1480.0,-22.285111058330305
13.804804804804805,1490.0,-22.289934925643745
13.804804804804805,1500.0,-22.294447595381595
13.804804804804805,1510.0,-22.233391607785777
13.804804804804805,1520.0,-22.17465858928474
13.804804804804805,1530.0,-22.117963721112677
13.804804804804805,1540.0,-22.063073828851874
13.804804804804805,1550.0,-22.00976429655744
13.804804804804805,1560.0,-21.957865106482032
13.804804804804805,1570.0,-21.90719740799578
13.804804804804805,1580.0,-21.857622291070182
13.804804804804805,1590.0,-21.80900019217851
13.804804804804805,1600.0,-21.761227668681947
13.804804804804805,1610.0,-21.742153954346474
13.804804804804805,1620.0,-21.722573959704878
13.804804804804805,1630.0,-21.70247289896986
13.804804804804805,1640.0,-21.681843699035653
13.804804804804805,1650.0,-21.660661189566504
13.804804804804805,1660.0,-21.63890747762975
13.804804804804805,1670.0,-21.61658199588563
13.804804804804805,1680.0,-21.593655935230768
13.804804804804805,1690.0,-21.570113860698108
13.804804804804805,1700.0,-21.545942444150242
13.804804804804805,1710.0,-21.521120379810167
13.804804804804805,1720.0,-21.4956301248342
13.804804804804805,1730.0,-21.46945000254852
13.804804804804805,1740.0,-21.442561009620576
13.804804804804805,1750.0,-21.41494090553982
13.804804804804805,1760.0,-21.386568198354848
13.804804804804805,1770.0,-21.35741906509683
13.804804804804805,1780.0,-21.327471643845833
13.804804804804805,1790.0,-21.296699240556027
13.804804804804805,1800.0,-21.26507844130873
13.804804804804805,1810.0,-21.166492084027567
13.804804804804805,1820.0,-21.07184630009046
13.804804804804805,1830.0,-20.98049376203771
13.804804804804805,1840.0,-20.891903568321705
13.804804804804805,1850.0,-20.80562488746852
13.804804804804805,1860.0,-20.721276364200737
13.804804804804805,1870.0,-20.638528364249304
13.804804804804805,1880.0,-20.557093643645985
13.804804804804805,1890.0,-20.4767242490469
13.804804804804805,1900.0,-20.39719975088632
13.804804804804805,1910.0,-20.34963401955205
13.804804804804805,1919.9999999999998,-20.300969942009797
13.804804804804805,1930.0000000000002,-20.251181776987902
13.804804804804805,1940.0,-20.20025288543405
13.804804804804805,1950.0,-20.148166416659116
13.804804804804805,1959.9999999999998,-20.09491378042728
13.804804804804805,1970.0000000000002,-20.040494774519775
13.804804804804805,1980.0,-19.98491859483612
13.804804804804805,1990.0,-19.928207515638558
13.804804804804805,2000.0,-19.870399875075297
13.804804804804805,2009.9999999999998,-19.814754194380395
13.804804804804805,2020.0000000000002,-19.758105860411938
13.804804804804805,2030.0,-19.70056288072593
13.804804804804805,2040.0,-19.642276704694353
13.804804804804805,2050.0,-19.583440171204124
13.804804804804805,2060.0,-19.52430086005961
13.804804804804805,2070.0,-19.46516490597487
13.804804804804805,2080.0,-19.40641400456538
13.804804804804805,2090.0,-19.348497071563354
13.804804804804805,2100.0,-19.291961975997168
13.804804804804805,2110.0,-19.2773910142897
13.804804804804805,2120.0,-19.2667342119903
13.804804804804805,2130.0,-19.26090665112756
13.804804804804805,2140.0,-19.26090192146131
13.804804804804805,2150.0,-19.26778971930789
13.804804804804805,2160.0,-19.282665866028708
13.804804804804805,2170.0,-19.306603005778395
13.804804804804805,2180.0,-19.34060353375432
13.804804804804805,2190.0,-19.385533897352165
13.804804804804805,2200.0,-19.44208522643772
13.804804804804805,2210.0,-19.490892474525573
13.804804804804805,2220.0,-19.54214083747652
13.804804804804805,2230.0,-19.594212148880096
13.804804804804805,2240.0,-19.64718603957223
13.804804804804805,2250.0,-19.70116014025319
13.804804804804805,2260.0,-19.756229657032616
13.804804804804805,2270.0,-19.81250668586052
13.804804804804805,2280.0,-19.8701219964865
13.804804804804805,2290.0,-19.929219063024703
13.804804804804805,2300.0,-19.989957373789817
13.804804804804805,2310.0,-20.066613286779518
13.804804804804805,2320.0,-20.14700566419973
13.804804804804805,2330.0,-20.231700711201274
13.804804804804805,2340.0,-20.321408358327606
13.804804804804805,2350.0,-20.41700956735195
13.804804804804805,2360.0,-20.519619405172207
13.804804804804805,2370.0,-20.630696405430246
13.804804804804805,2380.0,-20.752161065816974
13.804804804804805,2390.0,-20.88665401728497
13.804804804804805,2400.0,-21.03793224767265
13.804804804804805,2410.0,-21.065870340635772
13.804804804804805,2420.0,-21.093714186312667
13.804804804804805,2430.0,-21.12146617749358
13.804804804804805,2440.0,-21.14912911131919
13.804804804804805,2450.0,-21.176709804803597
13.804804804804805,2460.0,-21.20421901001841
13.804804804804805,2470.0,-21.231664201810727
13.804804804804805,2480.0,-21.259046136491698
13.804804804804805,2490.0,-21.286376758964543
13.804804804804805,2500.0,-21.31366488372708
13.804804804804805,2510.0,-21.34092335317748
13.804804804804805,2520.0,-21.368151462160824
13.804804804804805,2530.0,-21.395370252225895
13.804804804804805,2540.0,-21.422587327248728
13.804804804804805,2550.0,-21.44981104396784
13.804804804804805,2560.0,-21.47706105071713
13.804804804804805,2570.0,-21.504350874000856
13.804804804804805,2580.0,-21.531691536020425
13.804804804804805,2590.0,-21.559102135923442
13.804804804804805,2600.0,-21.58659949870389
13.804804804804805,2610.0,-21.58889100779883
13.804804804804805,2620.0,-21.590653030913174
13.804804804804805,2630.0,-21.591878973670532
13.804804804804805,2640.0,-21.592554313260823
13.804804804804805,2650.0,-21.59266705954231
13.804804804804805,2660.0,-21.59220774380206
13.804804804804805,2670.0,-21.591155127258304
13.804804804804805,2680.0,-21.589504610880557
13.804804804804805,2690.0,-21.58723247164324
13.804804804804805,2700.0,-21.584331636642215
13.804804804804805,2710.0,-21.580779177454936
13.804804804804805,2720.0,-21.576557854558573
13.804804804804805,2730.0,-21.571656266793898
13.804804804804805,2740.0,-21.56604648998282
13.804804804804805,2750.0,-21.559713638342807
13.804804804804805,2760.0,-21.552629564036252
13.804804804804805,2770.0,-21.54478315576701
13.804804804804805,2780.0,-21.53613801805434
13.804804804804805,2790.0,-21.526674668105702
13.804804804804805,2800.0,-21.51636733473382
13.804804804804805,2810.0,-21.505183477428417
13.804804804804805,2820.0,-21.493095706701165
13.804804804804805,2830.0,-21.480069433501875
13.804804804804805,2840.0,-21.466070829721385
13.804804804804805,2850.0,-21.45105806334948
13.804804804804805,2860.0,-21.4350028675706
13.804804804804805,2870.0,-21.41785075791128
13.804804804804805,2880.0,-21.399564925086175
13.804804804804805,2890.0,-21.380094737912568
13.804804804804805,2900.0,-21.359388814689623
13.804804804804805,2910.0,-21.337389920017472
13.804804804804805,2920.0,-21.31403423010307
13.804804804804805,2930.0,-21.289266387064483
13.804804804804805,2940.0,-21.263008071071653
13.804804804804805,2950.0,-21.235182787475857
13.804804804804805,2960.0,-21.20571633749048
13.804804804804805,2970.0,-21.17451337257722
13.804804804804805,2980.0,-21.14147266320108
13.804804804804805,2990.0,-21.106492887090894
13.804804804804805,3000.0,-21.069452880259878
13.804804804804805,3010.0,-21.027301148229636
13.804804804804805,3020.0,-20.983127867367763
13.804804804804805,3030.0,-20.936779877635384
13.804804804804805,3040.0,-20.88813251571962
13.804804804804805,3050.0,-20.837004163889794
13.804804804804805,3060.0,-20.783233399418226
13.804804804804805,3070.0,-20.726619775721815
13.804804804804805,3080.0,-20.66695702516175
13.804804804804805,3090.0,-20.604013865223656
13.804804804804805,3100.0,-20.53753860188677
13.804804804804805,3110.0,-20.46725313073607
13.804804804804805,3120.0,-20.392858571333985
13.804804804804805,3130.0,-20.31402334649022
13.804804804804805,3140.0,-20.2303914284982
13.804804804804805,3150.0,-20.141577429880535
13.804804804804805,3160.0,-20.047176975570036
13.804804804804805,3170.0,-19.94676782476843
13.804804804804805,3180.0,-19.839940184185796
13.804804804804805,3190.0,-19.7263102476772
13.804804804804805,3200.0,-19.605595378468283
13.804804804804805,3210.0,-19.4776980176682
13.804804804804805,3220.0,-19.342861570061007
13.804804804804805,3230.0,-19.201931210839284
13.804804804804805,3240.0,-19.056743492223962
13.804804804804805,3250.0,-18.91069988180979
13.804804804804805,3260.0,-18.769549684753454
13.804804804804805,3270.0,-18.642182264073853
13.804804804804805,3280.0,-18.54076364869399
13.804804804804805,3290.0,-18.47927011489988
13.804804804804805,3300.0,-18.469800836352093
13.804804804804805,3310.0,-18.517743527985377
13.804804804804805,3320.0,-18.619203214522976
13.804804804804805,3330.0,-18.762911834783793
13.804804804804805,3340.0,-18.93488189028169
13.804804804804805,3350.0,-18.76227626718818
13.804804804804805,3360.0,-18.815474318912834
13.804804804804805,3370.0,-18.865945549553533
13.804804804804805,3380.0,-18.913863137486047
13.804804804804805,3390.0,-18.959399016637718
13.804804804804805,3400.0,-19.002699779628045
13.804804804804805,3410.0,-19.04388317579336
13.804804804804805,3420.0,-19.083060526570357
13.804804804804805,3430.0,-19.12033721099615
13.804804804804805,3440.0,-19.155796384440684
13.804804804804805,3450.0,-19.189518300622538
13.804804804804805,3460.0,-19.22156458549347
13.804804804804805,3470.0,-19.252002053973325
13.804804804804805,3480.0,-19.28088078754413
13.804804804804805,3490.0,-19.308250625313985

14.405405405405405,1200.0,-22.230695422004146
14.405405405405405,1210.0,-22.235244898651242
14.405405405405405,1220.0,-22.239516157251934
14.405405405405405,1230.0,-22.243508824643857
14.405405405405405,1240.0,-22.247216546954476
14.405405405405405,1250.0,-22.250643687817078
14.405405405405405,1260.0,-22.253783900449665
14.405405405405405,1270.0,-22.256635475680504
14.405405405405405,1280.0,-22.259208086292947
14.405405405405405,1290.0,-22.26148900965982
14.405405405405405,1300.0,-22.263481799141825
14.405405405405405,1310.0,-22.26518446712181
14.405405405405405,1320.0,-22.266594534011954
14.405405405405405,1330.0,-22.26771526709704
14.405405405405405,1340.0,-22.268538290277892
14.405405405405405,1350.0,-22.269060602126878
14.405405405405405,1360.0,-22.26929070051759
14.405405405405405,1370.0,-22.269219367259986
14.405405405405405,1380.0,-22.268842994857287
14.405405405405405,1390.0,-22.26816364568474
14.405405405405405,1400.0,-22.26717747661912
14.405405405405405,1410.0,-22.27593643497611
14.405405405405405,1420.0,-22.28448766807138
14.405405405405405,1430.0,-22.292828734846854
14.405405405405405,1440.0,-22.30096268284319
14.405405405405405,1450.0,-22.308886757191356
14.405405405405405,1460.0,-22.31660362880231
14.405405405405405,1470.0,-22.324116748509606
14.405405405405405,1480.0,-22.33141587103837
14.405405405405405,1490.0,-22.33851005412676
14.405405405405405,1500.0,-22.3454022003107
14.405405405405405,1510.0,-22.286840876593303
14.405405405405405,1520.0,-22.230723458871605
14.405405405405405,1530.0,-22.176771610139685
14.405405405405405,1540.0,-22.124758509917474
14.405405405405405,1550.0,-22.074467363980983
14.405405405405405,1560.0,-22.025734810890743
14.405405405405405,1570.0,-21.978391030148053
14.405405405405405,1580.0,-21.93230512377685
14.405405405405405,1590.0,-21.887347187601144
14.405405405405405,1600.0,-21.8434221707609
14.405405405405405,1610.0,-21.82839105598189
14.405405405405405,1620.0,-21.813059131795224
14.405405405405405,1630.0,-21.797423386068925
14.405405405405405,1640.0,-21.781488411753376
14.405405405405405,1650.0,-21.765243330431456
14.405405405405405,1660.0,-21.748684841562216
14.405405405405405,1670.0,-21.73182591621681
14.405405405405405,1680.0,-21.71465502960863
14.405405405405405,1690.0,-21.697173740519926
14.405405405405405,1700.0,-21.67938671509542
14.405405405405405,1710.0,-21.66129246972502
14.405405405405405,1720.0,-21.64289412241608
14.405405405405405,1730.0,-21.624192938977362
14.405405405405405,1740.0,-21.605193293705806
14.405405405405405,1750.0,-21.58589870645675
14.405405405405405,1760.0,-21.566314665557442
14.405405405405405,1770.0,-21.546446861968906
14.405405405405405,1780.0,-21.526303966585523
14.405405405405405,1790.0,-21.505893060750385
14.405405405405405,1800.0,-21.48522548750113
14.405405405405405,1810.0,-21.39822237570211
14.405405405405405,1820.0,-21.31582927341682
14.405405405405405,1830.0,-21.23744075179678
14.405405405405405,1840.0,-21.162573928868706
14.405405405405405,1850.0,-21.090823518181665
14.405405405405405,1860.0,-21.02186028216445
14.405405405405405,1870.0,-20.955407881397523
14.405405405405405,1880.0,-20.89123556059166
14.405405405405405,1890.0,-20.82915612638224
14.405405405405405,1900.0,-20.769006048974397
14.405405405405405,1910.0,-20.74196765219731
14.405405405405405,1919.9999999999998,-20.71505008913815
14.405405405405405,1930.0000000000002,-20.68829089380901
14.405405405405405,1940.0,-20.661748739263324
14.405405405405405,1950.0,-20.63546798486133
14.405405405405405,1959.9999999999998,-20.609509849615996
14.405405405405405,1970.0000000000002,-20.583935436097818
14.405405405405405,1980.0,-20.558816306064987
14.405405405405405,1990.0,-20.534223851131614
14.405405405405405,2000.0,-20.510237716327314
14.405405405405405,2009.9999999999998,-20.490136856165634
14.405405405405405,2020.0000000000002,-20.470768324529704
14.405405405405405,2030.0,-20.452215811081018
14.405405405405405,2040.0,-20.434580272453708
14.405405405405405,2050.0,-20.417965496381353
14.405405405405405,2060.0,-20.402476339217756
14.405405405405405,2070.0,-20.38821867976473
14.405405405405405,2080.0,-20.375304913276413
14.405405405405405,2090.0,-20.36383566535173
14.405405405405405,2100.0,-20.353917832329504
14.405405405405405,2110.0,-20.385598037940753
14.405405405405405,2120.0,-20.420189906928307
14.405405405405405,2130.0,-20.45787375987878
14.405405405405405,2140.0,-20.498822525989695
14.405405405405405,2150.0,-20.543225906346507
14.405405405405405,2160.0,-20.59127193685214
14.405405405405405,2170.0,-20.643147484472333
14.405405405405405,2180.0,-20.699049369672952
14.405405405405405,2190.0,-20.7591777755697
14.405405405405405,2200.0,-20.823753715417364
14.405405405405405,2210.0,-20.873826464311787
14.405405405405405,2220.0,-20.925074827262733
14.405405405405405,2230.0,-20.97714613866631
14.405405405405405,2240.0,-21.030120029358443
14.405405405405405,2250.0,-21.084094130039404
14.405405405405405,2260.0,-21.13916364681883
14.405405405405405,2270.0,-21.195440675646733
14.405405405405405,2280.0,-21.253055986272713
14.405405405405405,2290.0,-21.312153052810917
14.405405405405405,2300.0,-21.37289136357603
14.405405405405405,2310.0,-21.44954727656573
14.405405405405405,2320.0,-21.52993965398594
14.405405405405405,2330.0,-21.614634700987487
14.405405405405405,2340.0,-21.70434234811382
14.405405405405405,2350.0,-21.799943557138164
14.405405405405405,2360.0,-21.90255339495842
14.405405405405405,2370.0,-22.01363039521646
14.405405405405405,2380.0,-22.135095055603188
14.405405405405405,2390.0,-22.269588007071185
14.405405405405405,2400.0,-22.420866237458863
14.405405405405405,2410.0,-22.448804330421986
14.405405405405405,2420.0,-22.47664817609888
14.405405405405405,2430.0,-22.504400167279794
14.405405405405405,2440.0,-22.532063101105404
14.405405405405405,2450.0,-22.55964379458981
14.405405405405405,2460.0,-22.587152999804623
14.405405405405405,2470.0,-22.61459819159694
14.405405405405405,2480.0,-22.64198012627791
14.405405405405405,2490.0,-22.669310748750757
14.405405405405405,2500.0,-22.69659887351329
14.405405405405405,2510.0,-22.723857342963694
14.405405405405405,2520.0,-22.751085451947038
14.405405405405405,2530.0,-22.77830424201211
14.405405405405405,2540.0,-22.80552131703494
14.405405405405405,2550.0,-22.832745033754055
14.405405405405405,2560.0,-22.859995040503343
14.405405405405405,2570.0,-22.88728486378707
14.405405405405405,2580.0,-22.91462552580664
14.405405405405405,2590.0,-22.942036125709656
14.405405405405405,2600.0,-22.9695334884901
14.405405405405405,2610.0,-22.971824997585042
14.405405405405405,2620.0,-22.973587020699387
14.405405405405405,2630.0,-22.974812963456746
14.405405405405405,2640.0,-22.975488303047037
14.405405405405405,2650.0,-22.975601049328525
14.405405405405405,2660.0,-22.975141733588273
14.405405405405405,2670.0,-22.974089117044517
14.405405405405405,2680.0,-22.97243860066677
14.405405405405405,2690.0,-22.97016646142945
14.405405405405405,2700.0,-22.96726562642843
14.405405405405405,2710.0,-22.963713167241146
14.405405405405405,2720.0,-22.959491844344786
14.405405405405405,2730.0,-22.95459025658011
14.405405405405405,2740.0,-22.94898047976903
14.405405405405405,2750.0,-22.94264762812902
14.405405405405405,2760.0,-22.935563553822465
14.405405405405405,2770.0,-22.927717145553224
14.405405405405405,2780.0,-22.919072007840555
14.405405405405405,2790.0,-22.909608657891916
14.405405405405405,2800.0,-22.89930132452003
14.405405405405405,2810.0,-22.88811746721463
14.405405405405405,2820.0,-22.87602969648738
14.405405405405405,2830.0,-22.863003423288088
14.405405405405405,2840.0,-22.8490048195076
14.405405405405405,2850.0,-22.83399205313569
14.405405405405405,2860.0,-22.817936857356813
14.405405405405405,2870.0,-22.80078474769749
14.405405405405405,2880.0,-22.782498914872388
14.405405405405405,2890.0,-22.76302872769878
14.405405405405405,2900.0,-22.742322804475837
14.405405405405405,2910.0,-22.720323909803685
14.405405405405405,2920.0,-22.696968219889282
14.405405405405405,2930.0,-22.672200376850697
14.405405405405405,2940.0,-22.645942060857866
14.405405405405405,2950.0,-22.61811677726207
14.405405405405405,2960.0,-22.58865032727669
14.405405405405405,2970.0,-22.557447362363433
14.405405405405405,2980.0,-22.52440665298729
14.405405405405405,2990.0,-22.489426876877108
14.405405405405405,3000.0,-22.45238687004609
14.405405405405405,3010.0,-22.401459936904587
14.405405405405405,3020.0,-22.34933225970656
14.405405405405405,3030.0,-22.295944911653727
14.405405405405405,3040.0,-22.241284564343523
14.405405405405405,3050.0,-22.18530035883487
14.405405405405405,3060.0,-22.127986855523307
14.405405405405405,3070.0,-22.069328433666552
14.405405405405405,3080.0,-22.009340148797126
14.405405405405405,3090.0,-21.94805489835017
14.405405405405405,3100.0,-21.885538425111438
14.405405405405405,3110.0,-21.821892739954052
14.405405405405405,3120.0,-21.757275877510533
14.405405405405405,3130.0,-21.69190339956605
14.405405405405405,3140.0,-21.626073576391388
14.405405405405405,3150.0,-21.560179143958422
14.405405405405405,3160.0,-21.494734378124257
14.405405405405405,3170.0,-21.430386759440836
14.405405405405405,3180.0,-21.367951457546344
14.405405405405405,3190.0,-21.308408711879835
14.405405405405405,3200.0,-21.252926695230286
14.405405405405405,3210.0,-21.202845585715373
14.405405405405405,3220.0,-21.159642098920983
14.405405405405405,3230.0,-21.124875560616292
14.405405405405405,3240.0,-21.10008653244669
14.405405405405405,3250.0,-21.086675940357736
14.405405405405405,3260.0,-21.085811486220464
14.405405405405405,3270.0,-21.098383149100783
14.405405405405405,3280.0,-21.124820077885783
14.405405405405405,3290.0,-21.164974595542933
14.405405405405405,3300.0,-21.218172947978193
14.405405405405405,3310.0,-21.283263241082004
14.405405405405405,3320.0,-21.358771580788652
14.405405405405405,3330.0,-21.44306938627262
14.405405405405405,3340.0,-21.534476823125207
14.405405405405405,3350.0,-21.528144246760608
14.405405405405405,3360.0,-21.581342298485257
14.405405405405405,3370.0,-21.63181352912596
14.405405405405405,3380.0,-21.67973111705847
14.405405405405405,3390.0,-21.72526699621014
14.405405405405405,3400.0,-21.768567759200472
14.405405405405405,3410.0,-21.809751155365785
14.405405405405405,3420.0,-21.848928506142784
14.405405405405405,3430.0,-21.886205190568578
14.405405405405405,3440.0,-21.92166436401311
14.405405405405405,3450.0,-21.955386280194965
14.405405405405405,3460.0,-21.987432565065898
14.405405405405405,3470.0,-22.01787003354575
14.405405405405405,3480.0,-22.046748767116558
14.405405405405405,3490.0,-22.07411860488641



==> graphs/test_nfom_data_new.csv <==
intensity,lambda,nfom
9.0,1200.0,-0.6479882393835975
9.0,1210.0,-0.6496022167765312
9.0,1220.0,-0.6510779892386904
9.0,1230.0,-0.6524145052611092
9.0,1240.0,-0.6536082111172843
9.0,1250.0,-0.6546601938121832
9.0,1260.0,-0.6555666357330494
9.0,1270.0,-0.656325969387667
9.0,1280.0,-0.6569413925988475
9.0,1290.0,-0.6574062314085517
9.0,1300.0,-0.6577209872236363
9.0,1310.0,-0.657883579877821
9.0,1320.0,-0.6578917742076495
9.0,1330.0,-0.6577457126679738
9.0,1340.0,-0.6574403270107817
9.0,1350.0,-0.6569728697993452
9.0,1360.0,-0.6563456151339455
9.0,1370.0,-0.6555529363896666
9.0,1380.0,-0.6545915611490387
9.0,1390.0,-0.6534606785468198
9.0,1400.0,-0.6521566448033687
9.0,1410.0,-0.655043117755302
9.0,1420.0,-0.657795553093354
9.0,1430.0,-0.6604105410004897
9.0,1440.0,-0.6628872466115788
9.0,1450.0,-0.665221830723194
9.0,1460.0,-0.6674130686976569
9.0,1470.0,-0.6694595764958304
9.0,1480.0,-0.671353847351819
9.0,1490.0,-0.6730969295029043
9.0,1500.0,-0.6746867746359458
9.0,1510.0,-0.6477813168400582
9.0,1520.0,-0.6218644247037702
9.0,1530.0,-0.5968111740072883
9.0,1540.0,-0.5725190622818183
9.0,1550.0,-0.5488890417954468
9.0,1560.0,-0.5258459265651312
9.0,1570.0,-0.5033102790725335
9.0,1580.0,-0.48122012596159985
9.0,1590.0,-0.4595128973210445
9.0,1600.0,-0.4381418603078583
9.0,1610.0,-0.42919936993142116
9.0,1620.0,-0.41999955451161786
9.0,1630.0,-0.41053342342948185
9.0,1640.0,-0.4007952646935131
9.0,1650.0,-0.39077096978083303
9.0,1660.0,-0.3804494212757609
9.0,1670.0,-0.3698270733225424
9.0,1680.0,-0.3588873326694649
9.0,1690.0,-0.3476192893647426
9.0,1700.0,-0.3360125818292727
9.0,1710.0,-0.32405284299898984
9.0,1720.0,-0.31172693564838416
9.0,1730.0,-0.29901922736216746
9.0,1740.0,-0.28591482723653533
9.0,1750.0,-0.2723966166051198
9.0,1760.0,-0.2584471244034735
9.0,1770.0,-0.2440468723656049
9.0,1780.0,-0.22917643198251758
9.0,1790.0,-0.2138129507153186
9.0,1800.0,-0.19793398197220946
9.0,1810.0,-0.15281127160351682
9.0,1820.0,-0.10922366821015293
9.0,1830.0,-0.06687292755200867
9.0,1840.0,-0.025508534027398007
9.0,1850.0,0.015086588328710874
9.0,1860.0,0.055102916280140475
9.0,1870.0,0.09471131959850221
9.0,1880.0,0.13406804457902471
9.0,1890.0,0.17331693771515289
9.0,1900.0,0.21259332813411863
9.0,1910.0,0.23843226143835972
9.0,1919.9999999999998,0.26524372911681354
9.0,1930.0000000000002,0.29309915520484964
9.0,1940.0,0.3220784742486004
9.0,1950.0,0.3522689944018471
9.0,1959.9999999999998,0.3837704167961881
9.0,1970.0000000000002,0.41669286399618577
9.0,1980.0,0.4511631046636916
9.0,1990.0,0.48732294580019986
9.0,2000.0,0.5253353747553113
9.0,2009.9999999999998,0.5639952357850752
9.0,2020.0000000000002,0.6049310880197933
9.0,2030.0,0.6483944670173487
9.0,2040.0,0.694680352214098
9.0,2050.0,0.7441408368947448
9.0,2060.0,0.7971941202103174
9.0,2070.0,0.8543496532321653
9.0,2080.0,0.9162319984172783
9.0,2090.0,0.9836282418756912
9.0,2100.0,1.0575306417010575
9.0,2110.0,1.1218847494729196
9.0,2120.0,1.1952557549220828
9.0,2130.0,1.279965944378538
9.0,2140.0,1.3793400180187743
9.0,2150.0,1.4983699026468056
9.0,2160.0,1.6450421063263074
9.0,2170.0,1.833331492649054
9.0,2180.0,2.0912029940234773
9.0,2190.0,2.4889937837600495
9.0,2200.0,3.3249886542398532
9.0,2210.0,5.340017755748732
9.0,2220.0,5.317760874512559
9.0,2230.0,5.295146591304521
9.0,2240.0,5.272140322891981
9.0,2250.0,5.248699668800549
9.0,2260.0,5.224783281542167
9.0,2270.0,5.2003424784642975
9.0,2280.0,5.175320466986293
9.0,2290.0,5.149654937092081
9.0,2300.0,5.123276623886667
9.0,2310.0,5.089985383869984
9.0,2320.0,5.0550714179693035
9.0,2330.0,5.018288826411996
9.0,2340.0,4.979329290280506
9.0,2350.0,4.937810212737954
9.0,2360.0,4.893247326383628
9.0,2370.0,4.845007198105196
9.0,2380.0,4.792255766352988
9.0,2390.0,4.733846219675555
9.0,2400.0,4.668146918986096
9.0,2410.0,4.656013559377313
9.0,2420.0,4.643921130844872
9.0,2430.0,4.631868594213173
9.0,2440.0,4.619854734699456
9.0,2450.0,4.607876591712114
9.0,2460.0,4.595929495685776
9.0,2470.0,4.584010200335597
9.0,2480.0,4.572118377199816
9.0,2490.0,4.5602488386728774
9.0,2500.0,4.548397756667021
9.0,2510.0,4.5365595537995835
9.0,2520.0,4.5247345363154565
9.0,2530.0,4.512913565986114
9.0,2540.0,4.501093340490151
9.0,2550.0,4.489270230542142
9.0,2560.0,4.4774357029791
9.0,2570.0,4.465583883314863
9.0,2580.0,4.4537099846681825
9.0,2590.0,4.441805712384643
9.0,2600.0,4.429863759462204
9.0,2610.0,4.42886856970704
9.0,2620.0,4.428103332791494
9.0,2630.0,4.4275709126168445
9.0,2640.0,4.427277616359371
9.0,2650.0,4.427228651271465
9.0,2660.0,4.427428129562908
9.0,2670.0,4.427885275119421
9.0,2680.0,4.428602085274567
9.0,2690.0,4.42958886280745
9.0,2700.0,4.430848679441307
9.0,2710.0,4.4323914928635295
9.0,2720.0,4.434224790103752
9.0,2730.0,4.436353522622514
9.0,2740.0,4.438789817736274
9.0,2750.0,4.441540140258243
9.0,2760.0,4.444616714638972
9.0,2770.0,4.448024366453064
9.0,2780.0,4.4517789020569705
9.0,2790.0,4.455888782719984
9.0,2800.0,4.46036520072653
9.0,2810.0,4.46522228824066
9.0,2820.0,4.470471940366016
9.0,2830.0,4.476129178936232
9.0,2840.0,4.482208695312449
9.0,2850.0,4.48872865690587
9.0,2860.0,4.495701339838515
9.0,2870.0,4.503150406416556
9.0,2880.0,4.511091842709505
9.0,2890.0,4.519547637560626
9.0,2900.0,4.528540105759063
9.0,2910.0,4.538094104323148
9.0,2920.0,4.548237351574018
9.0,2930.0,4.558993889134321
9.0,2940.0,4.570397730874079
9.0,2950.0,4.582482097997126
9.0,2960.0,4.595279214627055
9.0,2970.0,4.608830490107903
9.0,2980.0,4.6231798878681305
9.0,2990.0,4.638371411610995
9.0,3000.0,4.654457682187364
9.0,3010.0,4.6714953555756225
9.0,3020.0,4.689542370045513
9.0,3030.0,4.708674634288698
9.0,3040.0,4.728958111481053
9.0,3050.0,4.750486328116003
9.0,3060.0,4.773347809198472
9.0,3070.0,4.797652517840059
9.0,3080.0,4.823518852687508
9.0,3090.0,4.851083430614314
9.0,3100.0,4.880501417353577
9.0,3110.0,4.911951831209328
9.0,3120.0,4.945639226783622
9.0,3130.0,4.981804124075148
9.0,3140.0,5.020727073323197
9.0,3150.0,5.062741386969622
9.0,3160.0,5.1082439675243405
9.0,3170.0,5.1577167309300425
9.0,3180.0,5.211746376182544
9.0,3190.0,5.271067555992239
9.0,3200.0,5.336604399326206
9.0,3210.0,5.409550749566515
9.0,3220.0,5.491485156746622
9.0,3230.0,5.5845518993848176
9.0,3240.0,5.69177240961128
9.0,3250.0,5.817603610003846
9.0,3260.0,5.9690060455448535
9.0,3270.0,6.157783708321855
9.0,3280.0,6.406463713716045
9.0,3290.0,6.7671884206115775
9.0,3300.0,7.418616934860795
9.0,3310.0,9.08099082202122
9.0,3320.0,7.178720684772642
9.0,3330.0,6.616139354300734
9.0,3340.0,6.270821018394222
9.0,3350.0,10.461256558825442
9.0,3360.0,10.43815293851342
9.0,3370.0,10.416233561551298
9.0,3380.0,10.395423217526094
9.0,3390.0,10.37564723648191
9.0,3400.0,10.35684195405301
9.0,3410.0,10.338956232352379
9.0,3420.0,10.32194172509434
9.0,3430.0,10.305752666744569
9.0,3440.0,10.290352943384757
9.0,3450.0,10.275707701267775
9.0,3460.0,10.261790176582828
9.0,3470.0,10.248571351978924
9.0,3480.0,10.236029477344768
9.0,3490.0,10.224142907830736

9.6006006006006,1200.0,-0.6479883184330024
9.6006006006006,1210.0,-0.6496023001425419
9.6006006006006,1220.0,-0.651078077132464
9.6006006006006,1230.0,-0.6524145979049841
9.6006006006006,1240.0,-0.6536083087437075
9.6006006006006,1250.0,-0.6546602966639432
9.6006006006006,1260.0,-0.6555667440663837
9.6006006006006,1270.0,-0.6563260834695187
9.6006006006006,1280.0,-0.656941512709086
9.6006006006006,1290.0,-0.6574063578418241
9.6006006006006,1300.0,-0.657721120288196
9.6006006006006,1310.0,-0.657883719897758
9.6006006006006,1320.0,-0.6578919215223171
9.6006006006006,1330.0,-0.6577458676335616
9.6006006006006,1340.0,-0.6574404900023431
9.6006006006006,1350.0,-0.6569730412111423
9.6006006006006,1360.0,-0.656345795379314
9.6006006006006,1370.0,-0.6555531259037438
9.6006006006006,1380.0,-0.6545917603900121
9.6006006006006,1390.0,-0.6534608879962057
9.6006006006006,1400.0,-0.652156864969586
9.6006006006006,1410.0,-0.6550433491724452
9.6006006006006,1420.0,-0.6577957963243446
9.6006006006006,1430.0,-0.660410796640858
9.6006006006006,1440.0,-0.6628875152875616
9.6006006006006,1450.0,-0.6652221130982083
9.6006006006006,1460.0,-0.6674133654696643
9.6006006006006,1470.0,-0.6694598884041234
9.6006006006006,1480.0,-0.6713541751798985
9.6006006006006,1490.0,-0.6730972740771027
9.6006006006006,1500.0,-0.6746871368315631
9.6006006006006,1510.0,-0.6477816975876043
9.6006006006006,1520.0,-0.6218648249882679
9.6006006006006,1530.0,-0.5968115948752413
9.6006006006006,1540.0,-0.5725195048419361
9.6006006006006,1550.0,-0.5488895072316178
9.6006006006006,1560.0,-0.5258464161297376
9.6006006006006,1570.0,-0.5033107941069135
9.6006006006006,1580.0,-0.48122066789102874
9.6006006006006,1590.0,-0.45951346767047596
9.6006006006006,1600.0,-0.4381424606955303
9.6006006006006,1610.0,-0.4292000020989342
9.6006006006006,1620.0,-0.4200002203177543
9.6006006006006,1630.0,-0.4105341248662381
9.6006006006006,1640.0,-0.4007960038909285
9.6006006006006,1650.0,-0.39077174903463274
9.6006006006006,1660.0,-0.3804502430574978
9.6006006006006,1670.0,-0.36982794027943755
9.6006006006006,1680.0,-0.358888247664998
9.6006006006006,1690.0,-0.3476202554876961
9.6006006006006,1700.0,-0.33601360241502504
9.6006006006006,1710.0,-0.3240539216599701
9.6006006006006,1720.0,-0.31172807629854965
9.6006006006006,1730.0,-0.2990204342569128
9.6006006006006,1740.0,-0.2859161049997698
9.6006006006006,1750.0,-0.27239797027747503
9.6006006006006,1760.0,-0.25844855948483025
9.6006006006006,1770.0,-0.2440483948752358
9.6006006006006,1780.0,-0.22917804851170942
9.6006006006006,1790.0,-0.21381466850893205
9.6006006006006,1800.0,-0.19793580899795055
9.6006006006006,1810.0,-0.15281321665749203
9.6006006006006,1820.0,-0.10922574101195831
9.6006006006006,1830.0,-0.06687513886925298
9.6006006006006,1840.0,-0.025510895860313753
9.6006006006006,1850.0,0.015084062631332058
9.6006006006006,1860.0,0.05510021177703808
9.6006006006006,1870.0,0.09470841953472513
9.6006006006006,1880.0,0.1340649300972425
9.6006006006006,1890.0,0.1733135874960398
9.6006006006006,1900.0,0.21258971807394486
9.6006006006006,1910.0,0.23842836403727322
9.6006006006006,1919.9999999999998,0.2652395129341827
9.6006006006006,1930.0000000000002,0.29309458419966034
9.6006006006006,1940.0,0.322073506708643
9.6006006006006,1950.0,0.35226358205211694
9.6006006006006,1959.9999999999998,0.38376450324899203
9.6006006006006,1970.0000000000002,0.41668638309740386
9.6006006006006,1980.0,0.45115597814577146
9.6006006006006,1990.0,0.4873150805294313
9.6006006006006,2000.0,0.5253266589488395
9.6006006006006,2009.9999999999998,0.5639855342893403
9.6006006006006,2020.0000000000002,0.6049202355137128
9.6006006006006,2030.0,0.6483822595289908
9.6006006006006,2040.0,0.694666534886151
9.6006006006006,2050.0,0.7441250870277853
9.6006006006006,2060.0,0.7971760234023049
9.6006006006006,2070.0,0.854328668283586
9.6006006006006,2080.0,0.9162074048861597
9.6006006006006,2090.0,0.9835990592188041
9.6006006006006,2100.0,1.0574955009245146
9.6006006006006,2110.0,1.1218416796810822
9.6006006006006,2120.0,1.1952018126381754
9.6006006006006,2130.0,1.2798965315131836
9.6006006006006,2140.0,1.3792475342875778
9.6006006006006,2150.0,1.498240827224867
9.6006006006006,2160.0,1.644849882481711
9.6006006006006,2170.0,1.8330160126240238
9.6006006006006,2180.0,2.0905944179806037
9.6006006006006,2190.0,2.4873720748440116
9.6006006006006,2200.0,3.31323670795208
9.6006006006006,2210.0,4.739417155148131
9.6006006006006,2220.0,4.717160273911959
9.6006006006006,2230.0,4.69454599070392
9.6006006006006,2240.0,4.671539722291381
9.6006006006006,2250.0,4.648099068199949
9.6006006006006,2260.0,4.6241826809415665
9.6006006006006,2270.0,4.599741877863697
9.6006006006006,2280.0,4.574719866385693
9.6006006006006,2290.0,4.549054336491481
9.6006006006006,2300.0,4.522676023286067
9.6006006006006,2310.0,4.489384783269384
9.6006006006006,2320.0,4.454470817368703
9.6006006006006,2330.0,4.417688225811395
9.6006006006006,2340.0,4.378728689679906
9.6006006006006,2350.0,4.337209612137354
9.6006006006006,2360.0,4.292646725783028
9.6006006006006,2370.0,4.244406597504596
9.6006006006006,2380.0,4.191655165752388
9.6006006006006,2390.0,4.1332456190749545
9.6006006006006,2400.0,4.067546318385496
9.6006006006006,2410.0,4.055412958776713
9.6006006006006,2420.0,4.043320530244271
9.6006006006006,2430.0,4.031267993612572
9.6006006006006,2440.0,4.019254134098856
9.6006006006006,2450.0,4.007275991111514
9.6006006006006,2460.0,3.9953288950851755
9.6006006006006,2470.0,3.9834095997349963
9.6006006006006,2480.0,3.9715177765992156
9.6006006006006,2490.0,3.959648238072277
9.6006006006006,2500.0,3.9477971560664207
9.6006006006006,2510.0,3.935958953198983
9.6006006006006,2520.0,3.924133935714856
9.6006006006006,2530.0,3.9123129653855133
9.6006006006006,2540.0,3.90049273988955
9.6006006006006,2550.0,3.8886696299415413
9.6006006006006,2560.0,3.876835102378499
9.6006006006006,2570.0,3.8649832827142623
9.6006006006006,2580.0,3.8531093840675816
9.6006006006006,2590.0,3.841205111784043
9.6006006006006,2600.0,3.8292631588616035
9.6006006006006,2610.0,3.82826796910644
9.6006006006006,2620.0,3.8275027321908937
9.6006006006006,2630.0,3.8269703120162437
9.6006006006006,2640.0,3.8266770157587704
9.6006006006006,2650.0,3.826628050670864
9.6006006006006,2660.0,3.8268275289623075
9.6006006006006,2670.0,3.8272846745188205
9.6006006006006,2680.0,3.8280014846739663
9.6006006006006,2690.0,3.82898826220685
9.6006006006006,2700.0,3.8302480788407065
9.6006006006006,2710.0,3.8317908922629287
9.6006006006006,2720.0,3.833624189503151
9.6006006006006,2730.0,3.8357529220219133
9.6006006006006,2740.0,3.8381892171356737
9.6006006006006,2750.0,3.840939539657643
9.6006006006006,2760.0,3.8440161140383715
9.6006006006006,2770.0,3.8474237658524637
9.6006006006006,2780.0,3.85117830145637
9.6006006006006,2790.0,3.8552881821193834
9.6006006006006,2800.0,3.8597646001259296
9.6006006006006,2810.0,3.864621687640059
9.6006006006006,2820.0,3.8698713397654156
9.6006006006006,2830.0,3.8755285783356324
9.6006006006006,2840.0,3.881608094711849
9.6006006006006,2850.0,3.88812805630527
9.6006006006006,2860.0,3.8951007392379142
9.6006006006006,2870.0,3.902549805815956
9.6006006006006,2880.0,3.9104912421089044
9.6006006006006,2890.0,3.918947036960025
9.6006006006006,2900.0,3.9279395051584625
9.6006006006006,2910.0,3.9374935037225485
9.6006006006006,2920.0,3.9476367509734174
9.6006006006006,2930.0,3.9583932885337205
9.6006006006006,2940.0,3.9697971302734794
9.6006006006006,2950.0,3.9818814973965257
9.6006006006006,2960.0,3.994678614026455
9.6006006006006,2970.0,4.0082298895073025
9.6006006006006,2980.0,4.02257928726753
9.6006006006006,2990.0,4.037770811010395
9.6006006006006,3000.0,4.053857081586764
9.6006006006006,3010.0,4.07089481427628
9.6006006006006,3020.0,4.088941881758305
9.6006006006006,3030.0,4.108074192336735
9.6006006006006,3040.0,4.128357708684688
9.6006006006006,3050.0,4.149885956658889
9.6006006006006,3060.0,4.172747460448938
9.6006006006006,3070.0,4.197052182137071
9.6006006006006,3080.0,4.222918519057523
9.6006006006006,3090.0,4.250483086415248
9.6006006006006,3100.0,4.279901047801147
9.6006006006006,3110.0,4.31135141876225
9.6006006006006,3120.0,4.345038750310663
9.6006006006006,3130.0,4.381203557733959
9.6006006006006,3140.0,4.4201263850088415
9.6006006006006,3150.0,4.462140536141273
9.6006006006006,3160.0,4.507642902092799
9.6006006006006,3170.0,4.557115382721891
9.6006006006006,3180.0,4.611144654130675
9.6006006006006,3190.0,4.670465335646895
9.6006006006006,3200.0,4.736001506199412
9.6006006006006,3210.0,4.808946931561172
9.6006006006006,3220.0,4.890880036535219
9.6006006006006,3230.0,4.983944887513288
9.6006006006006,3240.0,5.0911625350816765
9.6006006006006,3250.0,5.216989160713977
9.6006006006006,3260.0,5.368383716144898
9.6006006006006,3270.0,5.557146248224787
9.6006006006006,3280.0,5.805791834148594
9.6006006006006,3290.0,6.166410495221717
9.6006006006006,3300.0,6.817159892740333
9.6006006006006,3310.0,8.440029837062946
9.6006006006006,3320.0,6.577554249321205
9.6006006006006,3330.0,6.015373709955603
9.6006006006006,3340.0,5.6701413320086065
9.6006006006006,3350.0,9.26005535762424
9.6006006006006,3360.0,9.23695173731222
9.6006006006006,3370.0,9.215032360350097
9.6006006006006,3380.0,9.194222016324893
9.6006006006006,3390.0,9.17444603528071
9.6006006006006,3400.0,9.15564075285181
9.6006006006006,3410.0,9.137755031151178
9.6006006006006,3420.0,9.12074052389314
9.6006006006006,3430.0,9.104551465543368
9.6006006006006,3440.0,9.089151742183557
9.6006006006006,3450.0,9.074506500066574
9.6006006006006,3460.0,9.060588975381627
9.6006006006006,3470.0,9.047370150777724
9.6006006006006,3480.0,9.034828276143568
9.6006006006006,3490.0,9.022941706629535

10.2012012012012,1200.0,-0.6479886335697205
10.2012012012012,1210.0,-0.6496026324877432
10.2012012012012,1220.0,-0.6510784275279418
10.2012012012012,1230.0,-0.6524149672371057
10.2012012012012,1240.0,-0.6536086979391406
10.2012012012012,1250.0,-0.6546607066905812
10.2012012012012,1260.0,-0.6555671759457354
10.2012012012012,1270.0,-0.6563265382657715
10.2012012012012,1280.0,-0.6569419915379591
10.2012012012012,1290.0,-0.6574068618779491
10.2012012012012,1300.0,-0.6577216507604465
10.2012012012012,1310.0,-0.6578842780981395
10.2012012012012,1320.0,-0.6578925088036859
10.2012012012012,1330.0,-0.6577464854158916
10.2012012012012,1340.0,-0.6574411397808083
10.2012012012012,1350.0,-0.6569737245574955
10.2012012012012,1360.0,-0.6563465139413455
10.2012012012012,1370.0,-0.655553881416155
10.2012012012012,1380.0,-0.6545925546793965
10.2012012012012,1390.0,-0.6534617229821594
10.2012012012012,1400.0,-0.6521577426789518
10.2012012012012,1410.0,-0.6550442717344228
10.2012012012012,1420.0,-0.6577967659830539
10.2012012012012,1430.0,-0.6604118157704169
10.2012012012012,1440.0,-0.6628885863844969
10.2012012012012,1450.0,-0.6652232388072711
10.2012012012012,1460.0,-0.6674145485733168
10.2012012012012,1470.0,-0.6694611318495945
10.2012012012012,1480.0,-0.6713554820906558
10.2012012012012,1490.0,-0.6730986477473633
10.2012012012012,1500.0,-0.6746885807507538
10.2012012012012,1510.0,-0.6477832154652471
10.2012012012012,1520.0,-0.6218664207512032
10.2012012012012,1530.0,-0.596813272695403
10.2012012012012,1540.0,-0.5725212691392434
10.2012012012012,1550.0,-0.5488913627256893
10.2012012012012,1560.0,-0.5258483678132468
10.2012012012012,1570.0,-0.5033128473271539
10.2012012012012,1580.0,-0.48122282832991115
10.2012012012012,1590.0,-0.4595157414072797
10.2012012012012,1600.0,-0.43814485418141
10.2012012012012,1610.0,-0.42920252227683037
10.2012012012012,1620.0,-0.4200028745977507
10.2012012012012,1630.0,-0.41053692118947394
10.2012012012012,1640.0,-0.4007989507488483
10.2012012012012,1650.0,-0.39077485557918407
10.2012012012012,1660.0,-0.38045351914156084
10.2012012012012,1670.0,-0.36983139645618546
10.2012012012012,1680.0,-0.3588918953497114
10.2012012012012,1690.0,-0.3476241069938147
10.2012012012012,1700.0,-0.33601767103903074
10.2012012012012,1710.0,-0.32405822180278976
10.2012012012012,1720.0,-0.3117326235631331
10.2012012012012,1730.0,-0.2990252456073256
10.2012012012012,1740.0,-0.28592119886913
10.2012012012012,1750.0,-0.2724033667601275
10.2012012012012,1760.0,-0.2584542805058715
10.2012012012012,1770.0,-0.24405446443026232
10.2012012012012,1780.0,-0.22918449287658396
10.2012012012012,1790.0,-0.21382151656490506
10.2012012012012,1800.0,-0.19794309250779404
10.2012012012012,1810.0,-0.15282097068627115
10.2012012012012,1820.0,-0.1092340043060723
10.2012012012012,1830.0,-0.0668839543528125
10.2012012012012,1840.0,-0.02552031137104701
10.2012012012012,1850.0,0.015073993879961773
10.2012012012012,1860.0,0.05508943022355676
10.2012012012012,1870.0,0.09469685838784385
10.2012012012012,1880.0,0.1340525141851148
10.2012012012012,1890.0,0.17330023183280818
10.2012012012012,1900.0,0.21257532657465025
10.2012012012012,1910.0,0.2384128270795039
10.2012012012012,1919.9999999999998,0.2652227051871363
10.2012012012012,1930.0000000000002,0.2930763619950735
10.2012012012012,1940.0,0.3220537037726177
10.2012012012012,1950.0,0.3522420059515352
10.2012012012012,1959.9999999999998,0.3837409292139896
10.2012012012012,1970.0000000000002,0.4166605474302385
10.2012012012012,1980.0,0.4511275688666222
10.2012012012012,1990.0,0.4872837264056177
10.2012012012012,2000.0,0.525291914418232
10.2012012012012,2009.9999999999998,0.5639468606440174
10.2012012012012,2020.0000000000002,0.6048769738137307
10.2012012012012,2030.0,0.6483335967973464
10.2012012012012,2040.0,0.6946114553572111
10.2012012012012,2050.0,0.7440623045829529
10.2012012012012,2060.0,0.797103886504427
10.2012012012012,2070.0,0.8542450201620042
10.2012012012012,2080.0,0.9161093746211488
10.2012012012012,2090.0,0.9834827396784761
10.2012012012012,2100.0,1.0573554376255847
10.2012012012012,2110.0,1.1216700209070858
10.2012012012012,2120.0,1.1949868339213066
10.2012012012012,2130.0,1.2796199217181927
10.2012012012012,2140.0,1.3788790360287324
10.2012012012012,2150.0,1.4977266385603933
10.2012012012012,2160.0,1.6440844110984378
10.2012012012012,2170.0,1.8317605988807069
10.2012012012012,2180.0,2.0881767214292073
10.2012012012012,2190.0,2.480966528272746
10.2012012012012,2200.0,3.2693128322700664
10.2012012012012,2210.0,4.138816554547531
10.2012012012012,2220.0,4.116559673311358
10.2012012012012,2230.0,4.09394539010332
10.2012012012012,2240.0,4.07093912169078
10.2012012012012,2250.0,4.047498467599349
10.2012012012012,2260.0,4.023582080340966
10.2012012012012,2270.0,3.9991412772630963
10.2012012012012,2280.0,3.9741192657850926
10.2012012012012,2290.0,3.94845373589088
10.2012012012012,2300.0,3.922075422685466
10.2012012012012,2310.0,3.8887841826687835
10.2012012012012,2320.0,3.8538702167681023
10.2012012012012,2330.0,3.8170876252107946
10.2012012012012,2340.0,3.7781280890793054
10.2012012012012,2350.0,3.7366090115367534
10.2012012012012,2360.0,3.692046125182427
10.2012012012012,2370.0,3.6438059969039953
10.2012012012012,2380.0,3.591054565151788
10.2012012012012,2390.0,3.532645018474354
10.2012012012012,2400.0,3.466945717784896
10.2012012012012,2410.0,3.4548123581761123
10.2012012012012,2420.0,3.442719929643671
10.2012012012012,2430.0,3.4306673930119724
10.2012012012012,2440.0,3.4186535334982557
10.2012012012012,2450.0,3.4066753905109133
10.2012012012012,2460.0,3.394728294484575
10.2012012012012,2470.0,3.382808999134396
10.2012012012012,2480.0,3.370917175998615
10.2012012012012,2490.0,3.3590476374716767
10.2012012012012,2500.0,3.3471965554658203
10.2012012012012,2510.0,3.3353583525983828
10.2012012012012,2520.0,3.3235333351142557
10.2012012012012,2530.0,3.311712364784913
10.2012012012012,2540.0,3.29989213928895
10.2012012012012,2550.0,3.288069029340941
10.2012012012012,2560.0,3.276234501777899
10.2012012012012,2570.0,3.264382682113662
10.2012012012012,2580.0,3.2525087834669812
10.2012012012012,2590.0,3.2406045111834425
10.2012012012012,2600.0,3.228662558261003
10.2012012012012,2610.0,3.2276673685058395
10.2012012012012,2620.0,3.2269021315902933
10.2012012012012,2630.0,3.2263697114156433
10.2012012012012,2640.0,3.2260764151581696
10.2012012012012,2650.0,3.2260274500702635
10.2012012012012,2660.0,3.2262269283617067
10.2012012012012,2670.0,3.22668407391822
10.2012012012012,2680.0,3.227400884073366
10.2012012012012,2690.0,3.2283876616062495
10.2012012012012,2700.0,3.229647478240106
10.2012012012012,2710.0,3.2311902916623283
10.2012012012012,2720.0,3.2330235889025505
10.2012012012012,2730.0,3.235152321421313
10.2012012012012,2740.0,3.2375886165350733
10.2012012012012,2750.0,3.2403389390570427
10.2012012012012,2760.0,3.243415513437771
10.2012012012012,2770.0,3.2468231652518633
10.2012012012012,2780.0,3.2505777008557697
10.2012012012012,2790.0,3.254687581518783
10.2012012012012,2800.0,3.259163999525329
10.2012012012012,2810.0,3.264021087039459
10.2012012012012,2820.0,3.2692707391648153
10.2012012012012,2830.0,3.274927977735032
10.2012012012012,2840.0,3.2810074941112486
10.2012012012012,2850.0,3.2875274557046694
10.2012012012012,2860.0,3.294500138637314
10.2012012012012,2870.0,3.3019492052153554
10.2012012012012,2880.0,3.309890641508304
10.2012012012012,2890.0,3.3183464363594246
10.2012012012012,2900.0,3.327338904557862
10.2012012012012,2910.0,3.3368929031219476
10.2012012012012,2920.0,3.3470361503728174
10.2012012012012,2930.0,3.35779268793312
10.2012012012012,2940.0,3.369196529672879
10.2012012012012,2950.0,3.3812808967959254
10.2012012012012,2960.0,3.3940780134258546
10.2012012012012,2970.0,3.407629288906702
10.2012012012012,2980.0,3.4219786866669297
10.2012012012012,2990.0,3.4371702104097945
10.2012012012012,3000.0,3.4532564809861634
10.2012012012012,3010.0,3.470294450085033
10.2012012012012,3020.0,3.4883417289044356
10.2012012012012,3030.0,3.507474224202368
10.2012012012012,3040.0,3.527757896647603
10.2012012012012,3050.0,3.5492862695585767
10.2012012012012,3060.0,3.5721478638744832
10.2012012012012,3070.0,3.5964526375738863
10.2012012012012,3080.0,3.622318982758559
10.2012012012012,3090.0,3.6498835079816594
10.2012012012012,3100.0,3.679301368294031
10.2012012012012,3110.0,3.710751568251729
10.2012012012012,3120.0,3.7444386445553195
10.2012012012012,3130.0,3.7806030937113078
10.2012012012012,3140.0,3.81952543473042
10.2012012012012,3150.0,3.8615389379889007
10.2012012012012,3160.0,3.907040448410915
10.2012012012012,3170.0,3.956511801735967
10.2012012012012,3180.0,4.010539582802457
10.2012012012012,3190.0,4.0698582778626005
10.2012012012012,3200.0,4.135391766377563
10.2012012012012,3210.0,4.2083335047526305
10.2012012012012,3220.0,4.29026141860723
10.2012012012012,3230.0,4.383318728802056
10.2012012012012,3240.0,4.490524965179525
10.2012012012012,3250.0,4.616333355579841
10.2012012012012,3260.0,4.767696502728313
10.2012012012012,3270.0,4.956398735340112
10.2012012012012,3280.0,5.2049071903926105
10.2012012012012,3290.0,5.565103693755871
10.2012012012012,3300.0,6.213161707661032
10.2012012012012,3310.0,7.707877383204639
10.2012012012012,3320.0,5.974705201496425
10.2012012012012,3330.0,5.414115771808458
10.2012012012012,3340.0,5.069225592584601
10.2012012012012,3350.0,8.05885415642304
10.2012012012012,3360.0,8.035750536111019
10.2012012012012,3370.0,8.013831159148896
10.2012012012012,3380.0,7.9930208151236934
10.2012012012012,3390.0,7.973244834079509
10.2012012012012,3400.0,7.954439551650609
10.2012012012012,3410.0,7.936553829949977
10.2012012012012,3420.0,7.919539322691938
10.2012012012012,3430.0,7.903350264342167
10.2012012012012,3440.0,7.887950540982357
10.2012012012012,3450.0,7.873305298865374
10.2012012012012,3460.0,7.859387774180427
10.2012012012012,3470.0,7.846168949576523
10.2012012012012,3480.0,7.833627074942367
10.2012012012012,3490.0,7.821740505428333

10.801801801801801,1200.0,-0.6479898898855233
10.801801801801801,1210.0,-0.6496039574063046
10.801801801801801,1220.0,-0.6510798244051109
10.801801801801801,1230.0,-0.65241643960643
10.801801801801801,1240.0,-0.6536102494948214
10.801801801801801,1250.0,-0.654662341291168
10.801801801801801,1260.0,-0.6555688976635163
10.801801801801801,1270.0,-0.6563283513431714
10.801801801801801,1280.0,-0.6569439004228346
10.801801801801801,1290.0,-0.6574088712530108
10.801801801801801,1300.0,-0.6577237655246398
10.801801801801801,1310.0,-0.6578865034020852
10.801801801801801,1320.0,-0.6578948500405819
10.801801801801801,1330.0,-0.6577489482465015
10.801801801801801,1340.0,-0.6574437301656768
10.801801801801801,1350.0,-0.6569764487624468
10.801801801801801,1360.0,-0.6563493785353229
10.801801801801801,1370.0,-0.6555568933145706
10.801801801801801,1380.0,-0.6545957211639847
10.801801801801801,1390.0,-0.6534650517054026
10.801801801801801,1400.0,-0.6521612417208659
10.801801801801801,1410.0,-0.6550479495830621
10.801801801801801,1420.0,-0.6578006315845936
10.801801801801801,1430.0,-0.660415878589257
10.801801801801801,1440.0,-0.6628928563730105
10.801801801801801,1450.0,-0.6652277265087125
10.801801801801801,1460.0,-0.6674192650799099
10.801801801801801,1470.0,-0.6694660889103892
10.801801801801801,1480.0,-0.6713606921572545
10.801801801801801,1490.0,-0.6731041239520384
10.801801801801801,1500.0,-0.6746943370039546
10.801801801801801,1510.0,-0.6477892665548
10.801801801801801,1520.0,-0.621872782331239
10.801801801801801,1530.0,-0.5968199613970764
10.801801801801801,1540.0,-0.5725283025822562
10.801801801801801,1550.0,-0.5488987597244417
10.801801801801801,1560.0,-0.525856148270609
10.801801801801801,1570.0,-0.5033210325596206
10.801801801801801,1580.0,-0.4812314409878472
10.801801801801801,1590.0,-0.4595248057250664
10.801801801801801,1600.0,-0.43815439587580585
10.801801801801801,1610.0,-0.4292125690249735
10.801801801801801,1620.0,-0.4200134559389077
10.801801801801801,1630.0,-0.41054806877980166
10.801801801801801,1640.0,-0.40081069843811173
10.801801801801801,1650.0,-0.39078723985002756
10.801801801801801,1660.0,-0.380466579270647
10.801801801801801,1670.0,-0.36984517451161303
10.801801801801801,1680.0,-0.35890643683603435
10.801801801801801,1690.0,-0.34763946099571263
10.801801801801801,1700.0,-0.33603389055963334
10.801801801801801,1710.0,-0.3240753642475718
10.801801801801801,1720.0,-0.3117507511288242
10.801801801801801,1730.0,-0.29904442591602365
10.801801801801801,1740.0,-0.28594150539847224
10.801801801801801,1750.0,-0.2724248796092422
10.801801801801801,1760.0,-0.25847708707101147
10.801801801801801,1770.0,-0.24407866036034506
10.801801801801801,1780.0,-0.22921018290917186
10.801801801801801,1790.0,-0.21384881582198204
10.801801801801801,1800.0,-0.1979721275962015
10.801801801801801,1810.0,-0.15285188137463815
10.801801801801801,1820.0,-0.10926694503530929
10.801801801801801,1830.0,-0.06691909621422051
10.801801801801801,1840.0,-0.02555784503908988
10.801801801801801,1850.0,0.015033856306433422
10.801801801801801,1860.0,0.05504645134673677
10.801801801801801,1870.0,0.09465077199733553
10.801801801801801,1880.0,0.13400302067265904
10.801801801801801,1890.0,0.17324699248061123
10.801801801801801,1900.0,0.21251795843572188
10.801801801801801,1910.0,0.23835089326198713
10.801801801801801,1919.9999999999998,0.2651557062057135
10.801801801801801,1930.0000000000002,0.29300372529780017
10.801801801801801,1940.0,0.321974766736721
10.801801801801801,1950.0,0.3521560017302812
10.801801801801801,1959.9999999999998,0.3836469621292754
10.801801801801801,1970.0000000000002,0.4165575667224405
10.801801801801801,1980.0,0.4510143314402552
10.801801801801801,1990.0,0.48715875314397905
10.801801801801801,2000.0,0.5251534301522953
10.801801801801801,2009.9999999999998,0.563792719243398
10.801801801801801,2020.0000000000002,0.6047045503613734
10.801801801801801,2030.0,0.6481396530520878
10.801801801801801,2040.0,0.6943919457568583
10.801801801801801,2050.0,0.7438121074499152
10.801801801801801,2060.0,0.7968164259514032
10.801801801801801,2070.0,0.8539117101921101
10.801801801801801,2080.0,0.9157187888163255
10.801801801801801,2090.0,0.9830193318193808
10.801801801801801,2100.0,1.0567975124875746
10.801801801801801,2110.0,1.1209863628969383
10.801801801801801,2120.0,1.1941308600168026
10.801801801801801,2130.0,1.2785189421695615
10.801801801801801,2140.0,1.3774130878293644
10.801801801801801,2150.0,1.4956828135161033
10.801801801801801,2160.0,1.641046137650694
10.801801801801801,2170.0,1.8267915527154701
10.801801801801801,2180.0,2.0786699717580395
10.801801801801801,2190.0,2.4563298922299492
10.801801801801801,2200.0,3.1283406759256898
10.801801801801801,2210.0,3.53821595394693
10.801801801801801,2220.0,3.515959072710758
10.801801801801801,2230.0,3.4933447895027196
10.801801801801801,2240.0,3.4703385210901794
10.801801801801801,2250.0,3.4468978669987482
10.801801801801801,2260.0,3.4229814797403653
10.801801801801801,2270.0,3.398540676662496
10.801801801801801,2280.0,3.373518665184492
10.801801801801801,2290.0,3.3478531352902796
10.801801801801801,2300.0,3.3214748220848658
10.801801801801801,2310.0,3.288183582068183
10.801801801801801,2320.0,3.253269616167502
10.801801801801801,2330.0,3.216487024610194
10.801801801801801,2340.0,3.177527488478705
10.801801801801801,2350.0,3.136008410936153
10.801801801801801,2360.0,3.0914455245818266
10.801801801801801,2370.0,3.043205396303395
10.801801801801801,2380.0,2.9904539645511874
10.801801801801801,2390.0,2.9320444178737537
10.801801801801801,2400.0,2.8663451171842955
10.801801801801801,2410.0,2.854211757575512
10.801801801801801,2420.0,2.8421193290430704
10.801801801801801,2430.0,2.8300667924113716
10.801801801801801,2440.0,2.8180529328976553
10.801801801801801,2450.0,2.806074789910313
10.801801801801801,2460.0,2.7941276938839748
10.801801801801801,2470.0,2.7822083985337955
10.801801801801801,2480.0,2.770316575398015
10.801801801801801,2490.0,2.7584470368710763
10.801801801801801,2500.0,2.74659595486522
10.801801801801801,2510.0,2.7347577519977824
10.801801801801801,2520.0,2.7229327345136554
10.801801801801801,2530.0,2.7111117641843125
10.801801801801801,2540.0,2.699291538688349
10.801801801801801,2550.0,2.6874684287403405
10.801801801801801,2560.0,2.6756339011772985
10.801801801801801,2570.0,2.6637820815130615
10.801801801801801,2580.0,2.651908182866381
10.801801801801801,2590.0,2.640003910582842
10.801801801801801,2600.0,2.6280619576604027
10.801801801801801,2610.0,2.627066767905239
10.801801801801801,2620.0,2.626301530989693
10.801801801801801,2630.0,2.625769110815043
10.801801801801801,2640.0,2.625475814557569
10.801801801801801,2650.0,2.625426849469663
10.801801801801801,2660.0,2.6256263277611063
10.801801801801801,2670.0,2.6260834733176197
10.801801801801801,2680.0,2.6268002834727655
10.801801801801801,2690.0,2.627787061005649
10.801801801801801,2700.0,2.6290468776395057
10.801801801801801,2710.0,2.630589691061728
10.801801801801801,2720.0,2.63242298830195
10.801801801801801,2730.0,2.6345517208207125
10.801801801801801,2740.0,2.636988015934473
10.801801801801801,2750.0,2.6397383384564423
10.801801801801801,2760.0,2.6428149128371707
10.801801801801801,2770.0,2.646222564651263
10.801801801801801,2780.0,2.6499771002551693
10.801801801801801,2790.0,2.6540869809181826
10.801801801801801,2800.0,2.658563398924729
10.801801801801801,2810.0,2.6634204864388584
10.801801801801801,2820.0,2.668670138564215
10.801801801801801,2830.0,2.6743273771344316
10.801801801801801,2840.0,2.680406893510648
10.801801801801801,2850.0,2.686926855104069
10.801801801801801,2860.0,2.6938995380367134
10.801801801801801,2870.0,2.701348604614755
10.801801801801801,2880.0,2.7092900409077036
10.801801801801801,2890.0,2.7177458357588242
10.801801801801801,2900.0,2.7267383039572617
10.801801801801801,2910.0,2.7362923025213477
10.801801801801801,2920.0,2.7464355497722166
10.801801801801801,2930.0,2.7571920873325197
10.801801801801801,2940.0,2.7685959290722786
10.801801801801801,2950.0,2.7806802961953245
10.801801801801801,2960.0,2.793477412825254
10.801801801801801,2970.0,2.8070286883061017
10.801801801801801,2980.0,2.82137808606633
10.801801801801801,2990.0,2.836569609809194
10.801801801801801,3000.0,2.852655880385563
10.801801801801801,3010.0,2.869694791950764
10.801801801801801,3020.0,2.887742913287068
10.801801801801801,3030.0,2.906876144988837
10.801801801801801,3040.0,2.927160439733621
10.801801801801801,3050.0,2.9486893107200336
10.801801801801801,3060.0,2.9715512659285857
10.801801801801801,3070.0,2.9958562469775836
10.801801801801801,3080.0,3.0217226251086418
10.801801801801801,3090.0,3.049286982356633
10.801801801801801,3100.0,3.0787044397267
10.801801801801801,3110.0,3.110153957958921
10.801801801801801,3120.0,3.143840016701059
10.801801801801801,3130.0,3.1800030375902004
10.801801801801801,3140.0,3.2189234401136377
10.801801801801801,3150.0,3.2609343605900607
10.801801801801801,3160.0,3.306432460430129
10.801801801801801,3170.0,3.3558993197909377
10.801801801801801,3180.0,3.409921159741187
10.801801801801801,3190.0,3.4692319361299337
10.801801801801801,3200.0,3.534754733442028
10.801801801801801,3210.0,3.6076817751990538
10.801801801801801,3220.0,3.6895889978990195
10.801801801801801,3230.0,3.7826162536688943
10.801801801801801,3240.0,3.889777014733451
10.801801801801801,3250.0,4.015512747353275
10.801801801801801,3260.0,4.1667507847057905
10.801801801801801,3270.0,4.355212950484594
10.801801801801801,3280.0,4.603176071656531
10.801801801801801,3290.0,4.961699125142055
10.801801801801801,3300.0,5.599274534701641
10.801801801801801,3310.0,6.797257430789361
10.801801801801801,3320.0,5.3652549281705095
10.801801801801801,3330.0,4.810904486552451
10.801801801801801,3340.0,4.467370933560062
10.801801801801801,3350.0,6.857652955221839
10.801801801801801,3360.0,6.834549334909819
10.801801801801801,3370.0,6.812629957947696
10.801801801801801,3380.0,6.791819613922493
10.801801801801801,3390.0,6.772043632878308
10.801801801801801,3400.0,6.753238350449408
10.801801801801801,3410.0,6.735352628748776
10.801801801801801,3420.0,6.718338121490738
10.801801801801801,3430.0,6.702149063140967
10.801801801801801,3440.0,6.686749339781156
10.801801801801801,3450.0,6.672104097664173
10.801801801801801,3460.0,6.6581865729792264
10.801801801801801,3470.0,6.644967748375323
10.801801801801801,3480.0,6.632425873741166
10.801801801801801,3490.0,6.620539304227132

11.402402402402402,1200.0,-0.6479948982542025
11.402402402402402,1210.0,-0.6496092392613897
11.402402402402402,1220.0,-0.6510853931245377
11.402402402402402,1230.0,-0.6524223092764956
11.402402402402402,1240.0,-0.6536164348422371
11.402402402402402,1250.0,-0.6546688576977788
11.402402402402402,1260.0,-0.6555757613631923
11.402402402402402,1270.0,-0.6563355792479845
11.402402402402402,1280.0,-0.6569515102637555
11.402402402402402,1290.0,-0.6574168816971946
11.402402402402402,1300.0,-0.6577321961011939
11.402402402402402,1310.0,-0.6578953746433435
11.402402402402402,1320.0,-0.6579041834458292
11.402402402402402,1330.0,-0.6577587663815784
11.402402402402402,1340.0,-0.6574540567913959
11.402402402402402,1350.0,-0.6569873088564976
11.402402402402402,1360.0,-0.6563607982836522
11.402402402402402,1370.0,-0.6555689002841738
11.402402402402402,1380.0,-0.6546083443820387
11.402402402402402,1390.0,-0.6534783216768913
11.402402402402402,1400.0,-0.6521751906549308
11.402402402402402,1410.0,-0.6550626113152646
11.402402402402402,1420.0,-0.657816041776541
11.402402402402402,1430.0,-0.6604320749681761
11.402402402402402,1440.0,-0.6629098786111212
11.402402402402402,1450.0,-0.6652456166334252
11.402402402402402,1460.0,-0.6674380673067125
11.402402402402402,1470.0,-0.6694858500727626
11.402402402402402,1480.0,-0.6713814618889077
11.402402402402402,1490.0,-0.6731259545996227
11.402402402402402,1500.0,-0.6747172840157007
11.402402402402402,1510.0,-0.6478133888758972
11.402402402402402,1520.0,-0.6218981423596172
11.402402402402402,1530.0,-0.5968466254246855
11.402402402402402,1540.0,-0.5725563408409027
11.402402402402402,1550.0,-0.5489282472074561
11.402402402402402,1560.0,-0.5258871643092697
11.402402402402402,1570.0,-0.5033536621191561
11.402402402402402,1580.0,-0.4812657743493589
11.402402402402402,1590.0,-0.45956093948247734
11.402402402402402,1600.0,-0.43819243253050716
11.402402402402402,1610.0,-0.4292526188909819
11.402402402402402,1620.0,-0.42005563675094404
11.402402402402402,1630.0,-0.41059250670849523
11.402402402402402,1640.0,-0.4008575283954473
11.402402402402402,1650.0,-0.3908366072398963
11.402402402402402,1660.0,-0.3805186406306627
11.402402402402402,1670.0,-0.36990009750227115
11.402402402402402,1680.0,-0.3589644028111062
11.402402402402402,1690.0,-0.34770066557414503
11.402402402402402,1700.0,-0.3360985449732101
11.402402402402402,1710.0,-0.32414369726863174
11.402402402402402,1720.0,-0.3118230106191862
11.402402402402402,1730.0,-0.2991208813530044
11.402402402402402,1740.0,-0.286022449587759
11.402402402402402,1750.0,-0.27251063173575846
11.402402402402402,1760.0,-0.25856799538938235
11.402402402402402,1770.0,-0.24417510600045858
11.402402402402402,1780.0,-0.22931258320461692
11.402402402402402,1790.0,-0.2139576294702381
11.402402402402402,1800.0,-0.19808785903938675
11.402402402402402,1810.0,-0.15297508747663544
11.402402402402402,1820.0,-0.10939824109415819
11.402402402402402,1830.0,-0.06705916383630856
11.402402402402402,1840.0,-0.025707443815379167
11.402402402402402,1850.0,0.014873881476827416
11.402402402402402,1860.0,0.054875154833859754
11.402402402402402,1870.0,0.09446709346076322
11.402402402402402,1880.0,0.13380576681774725
11.402402402402402,1890.0,0.17303481433461063
11.402402402402402,1900.0,0.21228933099263242
11.402402402402402,1910.0,0.23810407682979665
11.402402402402402,1919.9999999999998,0.2648887120237349
11.402402402402402,1930.0000000000002,0.2927142739087809
11.402402402402402,1940.0,0.3216602203761988
11.402402402402402,1950.0,0.3518133081183644
11.402402402402402,1959.9999999999998,0.3832725566851979
11.402402402402402,1970.0000000000002,0.4161472683271864
11.402402402402402,1980.0,0.4505631945044841
11.402402402402402,1990.0,0.4866608942537115
11.402402402402402,2000.0,0.5246017899052637
11.402402402402402,2009.9999999999998,0.5631787652621345
11.402402402402402,2020.0000000000002,0.6040178499101148
11.402402402402402,2030.0,0.6473673403159931
11.402402402402402,2040.0,0.6935179540728587
11.402402402402402,2050.0,0.7428161065259937
11.402402402402402,2060.0,0.79567232865121
11.402402402402402,2070.0,0.852585479798013
11.402402402402402,2080.0,0.9141651690557212
11.402402402402402,2090.0,0.9811768181030877
11.402402402402402,2100.0,1.0545803957149806
11.402402402402402,2110.0,1.1182715518331556
11.402402402402402,2120.0,1.1907351215585058
11.402402402402402,2130.0,1.2741573319811004
11.402402402402402,2140.0,1.3716176597499792
11.402402402402402,2150.0,1.4876292185317397
11.402402402402402,2160.0,1.6291407669143525
11.402402402402402,2170.0,1.8075285330271762
11.402402402402402,2180.0,2.0427128152762326
11.402402402402402,2190.0,2.370021453908723
11.402402402402402,2200.0,2.8050852920693687
11.402402402402402,2210.0,2.9376153533463296
11.402402402402402,2220.0,2.9153584721101575
11.402402402402402,2230.0,2.8927441889021193
11.402402402402402,2240.0,2.8697379204895794
11.402402402402402,2250.0,2.846297266398148
11.402402402402402,2260.0,2.822380879139765
11.402402402402402,2270.0,2.7979400760618955
11.402402402402402,2280.0,2.772918064583892
11.402402402402402,2290.0,2.7472525346896792
11.402402402402402,2300.0,2.7208742214842654
11.402402402402402,2310.0,2.6875829814675827
11.402402402402402,2320.0,2.6526690155669015
11.402402402402402,2330.0,2.615886424009594
11.402402402402402,2340.0,2.5769268878781046
11.402402402402402,2350.0,2.5354078103355526
11.402402402402402,2360.0,2.4908449239812263
11.402402402402402,2370.0,2.4426047957027945
11.402402402402402,2380.0,2.389853363950587
11.402402402402402,2390.0,2.3314438172731533
11.402402402402402,2400.0,2.265744516583695
11.402402402402402,2410.0,2.2536111569749115
11.402402402402402,2420.0,2.24151872844247
11.402402402402402,2430.0,2.229466191810771
11.402402402402402,2440.0,2.217452332297055
11.402402402402402,2450.0,2.2054741893097125
11.402402402402402,2460.0,2.1935270932833744
11.402402402402402,2470.0,2.181607797933195
11.402402402402402,2480.0,2.1697159747974144
11.402402402402402,2490.0,2.1578464362704763
11.402402402402402,2500.0,2.1459953542646195
11.402402402402402,2510.0,2.134157151397182
11.402402402402402,2520.0,2.122332133913055
11.402402402402402,2530.0,2.110511163583712
11.402402402402402,2540.0,2.098690938087749
11.402402402402402,2550.0,2.08686782813974
11.402402402402402,2560.0,2.075033300576698
11.402402402402402,2570.0,2.063181480912461
11.402402402402402,2580.0,2.0513075822657805
11.402402402402402,2590.0,2.0394033099822417
11.402402402402402,2600.0,2.0274613570598023
11.402402402402402,2610.0,2.0264661673046387
11.402402402402402,2620.0,2.0257009303890925
11.402402402402402,2630.0,2.0251685102144426
11.402402402402402,2640.0,2.024875213956969
11.402402402402402,2650.0,2.0248262488690627
11.402402402402402,2660.0,2.025025727160506
11.402402402402402,2670.0,2.0254828727170193
11.402402402402402,2680.0,2.026199682872165
11.402402402402402,2690.0,2.0271864604050487
11.402402402402402,2700.0,2.0284462770389053
11.402402402402402,2710.0,2.0299890904611275
11.402402402402402,2720.0,2.0318223877013497
11.402402402402402,2730.0,2.033951120220112
11.402402402402402,2740.0,2.0363874153338726
11.402402402402402,2750.0,2.039137737855842
11.402402402402402,2760.0,2.0422143122365704
11.402402402402402,2770.0,2.0456219640506625
11.402402402402402,2780.0,2.049376499654569
11.402402402402402,2790.0,2.0534863803175822
11.402402402402402,2800.0,2.0579627983241284
11.402402402402402,2810.0,2.062819885838258
11.402402402402402,2820.0,2.0680695379636145
11.402402402402402,2830.0,2.073726776533831
11.402402402402402,2840.0,2.079806292910048
11.402402402402402,2850.0,2.0863262545034686
11.402402402402402,2860.0,2.093298937436113
11.402402402402402,2870.0,2.1007480040141546
11.402402402402402,2880.0,2.1086894403071033
11.402402402402402,2890.0,2.117145235158224
11.402402402402402,2900.0,2.1261377033566613
11.402402402402402,2910.0,2.1356917019207473
11.402402402402402,2920.0,2.145834949171616
11.402402402402402,2930.0,2.1565914867319194
11.402402402402402,2940.0,2.167995328471678
11.402402402402402,2950.0,2.1800796955947246
11.402402402402402,2960.0,2.192876812224654
11.402402402402402,2970.0,2.2064280877055014
11.402402402402402,2980.0,2.220777485465729
11.402402402402402,2990.0,2.2359690092085938
11.402402402402402,3000.0,2.2520552797849627
11.402402402402402,3010.0,2.2690979485889335
11.402402402402402,3020.0,2.2871494287397636
11.402402402402402,3030.0,2.3062855962477107
11.402402402402402,3040.0,2.326572371920785
11.402402402402402,3050.0,2.3481032286026697
11.402402402402402,3060.0,2.370966622602156
11.402402402402402,3070.0,2.3952724303061
11.402402402402402,3080.0,2.42113893978697
11.402402402402402,3090.0,2.4487026273565924
11.402402402402402,3100.0,2.4781184782930454
11.402402402402402,3110.0,2.5095652786674294
11.402402402402402,3120.0,2.5432472807027526
11.402402402402402,3130.0,2.5794046076080277
11.402402402402402,3140.0,2.6183172821989844
11.402402402402402,3150.0,2.660317906522811
11.402402402402402,3160.0,2.7058024106884564
11.402402402402402,3170.0,2.755251356478122
11.402402402402402,3180.0,2.80924951572514
11.402402402402402,3190.0,2.868528731581808
11.402402402402402,3200.0,2.9340089227551744
11.402402402402402,3210.0,3.0068774046916937
11.402402402402402,3220.0,3.0887021986125127
11.402402402402402,3230.0,3.1816097593494534
11.402402402402402,3240.0,3.288589488446343
11.402402402402402,3250.0,3.4140361746476016
11.402402402402402,3260.0,3.5647770650424273
11.402402402402402,3270.0,3.7522872714076723
11.402402402402402,3280.0,3.998097594307892
11.402402402402402,3290.0,4.350096820405867
11.402402402402402,3300.0,4.949410714979523
11.402402402402402,3310.0,5.7146233464223135
11.402402402402402,3320.0,4.731064532953028
11.402402402402402,3330.0,4.200049420938262
11.402402402402402,3340.0,3.861806613039095
11.402402402402402,3350.0,5.6564517540206385
11.402402402402402,3360.0,5.633348133708617
11.402402402402402,3370.0,5.611428756746495
11.402402402402402,3380.0,5.590618412721292
11.402402402402402,3390.0,5.570842431677107
11.402402402402402,3400.0,5.552037149248207
11.402402402402402,3410.0,5.534151427547576
11.402402402402402,3420.0,5.517136920289537
11.402402402402402,3430.0,5.500947861939766
11.402402402402402,3440.0,5.485548138579955
11.402402402402402,3450.0,5.470902896462972
11.402402402402402,3460.0,5.456985371778026
11.402402402402402,3470.0,5.443766547174121
11.402402402402402,3480.0,5.431224672539965
11.402402402402402,3490.0,5.4193381030259316

12.003003003003002,1200.0,-0.6480148639479161
12.003003003003002,1210.0,-0.6496302951664268
12.003003003003002,1220.0,-0.6511075925662951
12.003003003003002,1230.0,-0.6524457084035923
12.003003003003002,1240.0,-0.6536410923555921
12.003003003003002,1250.0,-0.654694834909221
12.003003003003002,1260.0,-0.6556031229802501
12.003003003003002,1270.0,-0.656364392680896
12.003003003003002,1280.0,-0.6569818461862331
12.003003003003002,1290.0,-0.6574488145138535
12.003003003003002,1300.0,-0.6577658036515321
12.003003003003002,1310.0,-0.6579307387647693
12.003003003003002,1320.0,-0.6579413898289249
12.003003003003002,1330.0,-0.6577979049669915
12.003003003003002,1340.0,-0.6574952222815619
12.003003003003002,1350.0,-0.6570306008027681
12.003003003003002,1360.0,-0.6564063210517306
12.003003003003002,1370.0,-0.6556167637426578
12.003003003003002,1380.0,-0.6546586642175917
12.003003003003002,1390.0,-0.6535312194642201
12.003003003003002,1400.0,-0.6522307947587086
12.003003003003002,1410.0,-0.6551210565799257
12.003003003003002,1420.0,-0.6578774703216034
12.003003003003002,1430.0,-0.6604966371427218
12.003003003003002,1440.0,-0.6629777325125167
12.003003003003002,1450.0,-0.6653169297417713
12.003003003003002,1460.0,-0.6675130158181691
12.003003003003002,1470.0,-0.6695646206124282
12.003003003003002,1480.0,-0.6714642522363907
12.003003003003002,1490.0,-0.673212973340316
12.003003003003002,1500.0,-0.6748087520888175
12.003003003003002,1510.0,-0.6479095411492032
12.003003003003002,1520.0,-0.6219992274519955
12.003003003003002,1530.0,-0.5969529074634949
12.003003003003002,1540.0,-0.5726680996431432
12.003003003003002,1550.0,-0.5490457815526626
12.003003003003002,1560.0,-0.5260107902494867
12.003003003003002,1570.0,-0.5034837181415801
12.003003003003002,1580.0,-0.48140262010618096
12.003003003003002,1590.0,-0.45970495976092685
12.003003003003002,1600.0,-0.4383440356342735
12.003003003003002,1610.0,-0.4294122442283474
12.003003003003002,1620.0,-0.4202237532686449
12.003003003003002,1630.0,-0.41076961693213554
12.003003003003002,1640.0,-0.401044169640966
12.003003003003002,1650.0,-0.3910333585821125
12.003003003003002,1660.0,-0.38072612545276896
12.003003003003002,1670.0,-0.3701189834439538
12.003003003003002,1680.0,-0.35919541199930916
12.003003003003002,1690.0,-0.34794457688948993
12.003003003003002,1700.0,-0.33635619940512923
12.003003003003002,1710.0,-0.32441600557868405
12.003003003003002,1720.0,-0.3121109594922451
12.003003003003002,1730.0,-0.29942554343690875
12.003003003003002,1740.0,-0.2863449902894743
12.003003003003002,1750.0,-0.27285232134166876
12.003003003003002,1760.0,-0.258930219743492
12.003003003003002,1770.0,-0.24455938161570207
12.003003003003002,1780.0,-0.22972057046434052
12.003003003003002,1790.0,-0.214391153112181
12.003003003003002,1800.0,-0.1985489255211616
12.003003003003002,1810.0,-0.15346591146648847
12.003003003003002,1820.0,-0.10992126929242768
12.003003003003002,1830.0,-0.06761710618126236
12.003003003003002,1840.0,-0.026303319785982358
12.003003003003002,1850.0,0.014236713927619464
12.003003003003002,1860.0,0.05419293816859422
12.003003003003002,1870.0,0.09373561526551308
12.003003003003002,1880.0,0.13302028763794702
12.003003003003002,1890.0,0.17218997781385395
12.003003003003002,1900.0,0.211379083590677
12.003003003003002,1910.0,0.23712151498635953
12.003003003003002,1919.9999999999998,0.26382594659857445
12.003003003003002,1930.0000000000002,0.2915622661879729
12.003003003003002,1940.0,0.32040851534290593
12.003003003003002,1950.0,0.3504498137503003
12.003003003003002,1959.9999999999998,0.38178315906800325
12.003003003003002,1970.0000000000002,0.41451542256654694
12.003003003003002,1980.0,0.44876934418141784
12.003003003003002,1990.0,0.4846817929029767
12.003003003003002,2000.0,0.5224095696670954
12.003003003003002,2009.9999999999998,0.5607397786541108
12.003003003003002,2020.0000000000002,0.6012910046588238
12.003003003003002,2030.0,0.6443020321463728
12.003003003003002,2040.0,0.690051093348507
12.003003003003002,2050.0,0.7388680178660955
12.003003003003002,2060.0,0.7911410161722453
12.003003003003002,2070.0,0.8473382465148536
12.003003003003002,2080.0,0.9080261969934024
12.003003003003002,2090.0,0.973908213779938
12.003003003003002,2100.0,1.045852494497856
12.003003003003002,2110.0,1.107614330017954
12.003003003003002,2120.0,1.1774556312238864
12.003003003003002,2130.0,1.2571921598618048
12.003003003003002,2140.0,1.34925304929721
12.003003003003002,2150.0,1.4569298316853425
12.003003003003002,2160.0,1.5846792732297936
12.003003003003002,2170.0,1.7382454678453163
12.003003003003002,2180.0,1.9232021597226825
12.003003003003002,2190.0,2.1348706631443433
12.003003003003002,2200.0,2.314742912828826
12.003003003003002,2210.0,2.3370147527457292
12.003003003003002,2220.0,2.314757871509557
12.003003003003002,2230.0,2.292143588301519
12.003003003003002,2240.0,2.2691373198889786
12.003003003003002,2250.0,2.2456966657975475
12.003003003003002,2260.0,2.221780278539165
12.003003003003002,2270.0,2.197339475461295
12.003003003003002,2280.0,2.1723174639832914
12.003003003003002,2290.0,2.146651934089079
12.003003003003002,2300.0,2.120273620883665
12.003003003003002,2310.0,2.0869823808669827
12.003003003003002,2320.0,2.052068414966301
12.003003003003002,2330.0,2.0152858234089934
12.003003003003002,2340.0,1.9763262872775043
12.003003003003002,2350.0,1.9348072097349525
12.003003003003002,2360.0,1.8902443233806259
12.003003003003002,2370.0,1.8420041951021942
12.003003003003002,2380.0,1.7892527633499864
12.003003003003002,2390.0,1.730843216672553
12.003003003003002,2400.0,1.6651439159830947
12.003003003003002,2410.0,1.653010556374311
12.003003003003002,2420.0,1.6409181278418694
12.003003003003002,2430.0,1.628865591210171
12.003003003003002,2440.0,1.6168517316964546
12.003003003003002,2450.0,1.6048735887091121
12.003003003003002,2460.0,1.5929264926827738
12.003003003003002,2470.0,1.5810071973325948
12.003003003003002,2480.0,1.569115374196814
12.003003003003002,2490.0,1.5572458356698757
12.003003003003002,2500.0,1.545394753664019
12.003003003003002,2510.0,1.5335565507965816
12.003003003003002,2520.0,1.5217315333124546
12.003003003003002,2530.0,1.5099105629831118
12.003003003003002,2540.0,1.4980903374871486
12.003003003003002,2550.0,1.4862672275391398
12.003003003003002,2560.0,1.4744326999760975
12.003003003003002,2570.0,1.4625808803118605
12.003003003003002,2580.0,1.45070698166518
12.003003003003002,2590.0,1.4388027093816411
12.003003003003002,2600.0,1.426860756459202
12.003003003003002,2610.0,1.4258655667040383
12.003003003003002,2620.0,1.425100329788492
12.003003003003002,2630.0,1.4245679096138422
12.003003003003002,2640.0,1.4242746133563686
12.003003003003002,2650.0,1.4242256482684625
12.003003003003002,2660.0,1.4244251265599057
12.003003003003002,2670.0,1.424882272116419
12.003003003003002,2680.0,1.4255990822715647
12.003003003003002,2690.0,1.4265858598044483
12.003003003003002,2700.0,1.427845676438305
12.003003003003002,2710.0,1.4293884898605271
12.003003003003002,2720.0,1.4312217871007493
12.003003003003002,2730.0,1.4333505196195118
12.003003003003002,2740.0,1.435786814733272
12.003003003003002,2750.0,1.4385371372552416
12.003003003003002,2760.0,1.44161371163597
12.003003003003002,2770.0,1.4450213634500622
12.003003003003002,2780.0,1.4487758990539683
12.003003003003002,2790.0,1.4528857797169819
12.003003003003002,2800.0,1.4573621977235278
12.003003003003002,2810.0,1.4622192852376574
12.003003003003002,2820.0,1.4674689373630143
12.003003003003002,2830.0,1.4731261759332308
12.003003003003002,2840.0,1.4792056923094474
12.003003003003002,2850.0,1.4857256539028683
12.003003003003002,2860.0,1.4926983368355127
12.003003003003002,2870.0,1.5001474034135542
12.003003003003002,2880.0,1.508088839706503
12.003003003003002,2890.0,1.5165446345576234
12.003003003003002,2900.0,1.525537102756061
12.003003003003002,2910.0,1.5350911013201467
12.003003003003002,2920.0,1.5452343485710158
12.003003003003002,2930.0,1.555990886131319
12.003003003003002,2940.0,1.5673947278710778
12.003003003003002,2950.0,1.579479094994124
12.003003003003002,2960.0,1.5922762116240532
12.003003003003002,2970.0,1.605827487104901
12.003003003003002,2980.0,1.6201768848651288
12.003003003003002,2990.0,1.6353684086079936
12.003003003003002,3000.0,1.651454679184362
12.003003003003002,3010.0,1.6685123268484032
12.003003003003002,3020.0,1.6865771980215654
12.003003003003002,3030.0,1.7057250705125047
12.003003003003002,3040.0,1.7260217378898788
12.003003003003002,3050.0,1.7475605119373108
12.003003003003002,3060.0,1.7704296427972182
12.003003003003002,3070.0,1.7947387466476803
12.003003003003002,3080.0,1.8206057798665496
12.003003003003002,3090.0,1.8481667972007185
12.003003003003002,3100.0,1.8775762428236251
12.003003003003002,3110.0,1.9090122065850088
12.003003003003002,3120.0,1.9426780343924919
12.003003003003002,3130.0,1.9788126604616039
12.003003003003002,3140.0,2.017694527622171
12.003003003003002,3150.0,2.059654110543737
12.003003003003002,3160.0,2.1050844285442087
12.003003003003002,3170.0,2.154461991909431
12.003003003003002,3180.0,2.2083658102472183
12.003003003003002,3190.0,2.267519332800467
12.003003003003002,3200.0,2.332829912485847
12.003003003003002,3210.0,2.405465407824552
12.003003003003002,3220.0,2.486962514728743
12.003003003003002,3230.0,2.5793947906530352
12.003003003003002,3240.0,2.685656913445886
12.003003003003002,3250.0,2.8099608968216345
12.003003003003002,3260.0,2.9587451626231314
12.003003003003002,3270.0,3.1425393375531057
12.003003003003002,3280.0,3.3800908100179963
12.003003003003002,3290.0,3.708213666476572
12.003003003003002,3300.0,4.194232751880551
12.003003003003002,3310.0,4.549041247596168
12.003003003003002,3320.0,4.017619974140044
12.003003003003002,3330.0,3.5608176632816937
12.003003003003002,3340.0,3.2419630745377255
12.003003003003002,3350.0,4.455250552819438
12.003003003003002,3360.0,4.432146932507417
12.003003003003002,3370.0,4.410227555545294
12.003003003003002,3380.0,4.389417211520091
12.003003003003002,3390.0,4.3696412304759065
12.003003003003002,3400.0,4.350835948047006
12.003003003003002,3410.0,4.332950226346375
12.003003003003002,3420.0,4.315935719088336
12.003003003003002,3430.0,4.299746660738565
12.003003003003002,3440.0,4.284346937378754
12.003003003003002,3450.0,4.269701695261771
12.003003003003002,3460.0,4.255784170576825
12.003003003003002,3470.0,4.2425653459729205
12.003003003003002,3480.0,4.2300234713387646
12.003003003003002,3490.0,4.218136901824731

12.603603603603604,1200.0,-0.6480944496824234
12.603603603603604,1210.0,-0.6497142260934212
12.603603603603604,1220.0,-0.6511960811633033
12.603603603603604,1230.0,-0.6525389783917535
12.603603603603604,1240.0,-0.6537393776188725
12.603603603603604,1250.0,-0.654798379726949
12.603603603603604,1260.0,-0.6557121851536342
12.603603603603604,1270.0,-0.6564792407698565
12.603603603603604,1280.0,-0.6571027617428388
12.603603603603604,1290.0,-0.6575760939435036
12.603603603603604,1300.0,-0.6578997570314823
12.603603603603604,1310.0,-0.6580716920859138
12.603603603603604,1320.0,-0.658089684416868
12.603603603603604,1330.0,-0.6579538990613011
12.603603603603604,1340.0,-0.6576592930722526
12.603603603603604,1350.0,-0.6572031447745169
12.603603603603604,1360.0,-0.6565877538429569
12.603603603603604,1370.0,-0.6558075228855346
12.603603603603604,1380.0,-0.6548592103898186
12.603603603603604,1390.0,-0.6537420367634438
12.603603603603604,1400.0,-0.6524523942910784
12.603603603603604,1410.0,-0.6553539752187281
12.603603603603604,1420.0,-0.6581222738698662
12.603603603603604,1430.0,-0.6607539241288697
12.603603603603604,1440.0,-0.6632481322655065
12.603603603603604,1450.0,-0.6656011088936552
12.603603603603604,1460.0,-0.6678116756389944
12.603603603603604,1470.0,-0.6698785038226975
12.603603603603604,1480.0,-0.6717941458849925
12.603603603603604,1490.0,-0.6735597074023403
12.603603603603604,1500.0,-0.6751732056163572
12.603603603603604,1510.0,-0.6482926485257573
12.603603603603604,1520.0,-0.6224019776667626
12.603603603603604,1530.0,-0.597376351088156
12.603603603603604,1540.0,-0.5731133495292816
12.603603603603604,1550.0,-0.5495140258358382
12.603603603603604,1560.0,-0.5265032855896897
12.603603603603604,1570.0,-0.5040018102414713
12.603603603603604,1580.0,-0.4819477386141605
12.603603603603604,1590.0,-0.46027863402870894
12.603603603603604,1600.0,-0.43894788822326897
12.603603603603604,1610.0,-0.43004802105061946
12.603603603603604,1620.0,-0.42089331728477714
12.603603603603604,1630.0,-0.4114749641515093
12.603603603603604,1640.0,-0.4017874338530867
12.603603603603604,1650.0,-0.39181683897656805
12.603603603603604,1660.0,-0.38155229663839874
12.603603603603604,1670.0,-0.3709904951054847
12.603603603603604,1680.0,-0.36011512942533214
12.603603603603604,1690.0,-0.34891558979481674
12.603603603603604,1700.0,-0.33738184300470336
12.603603603603604,1710.0,-0.3254998907960513
12.603603603603604,1720.0,-0.3132569971080217
12.603603603603604,1730.0,-0.3006379836317891
12.603603603603604,1740.0,-0.28762844922875946
12.603603603603604,1750.0,-0.27421182882922845
12.603603603603604,1760.0,-0.2603712610435819
12.603603603603604,1770.0,-0.24608795675440553
12.603603603603604,1780.0,-0.231343245796852
12.603603603603604,1790.0,-0.21611514160959158
12.603603603603604,1800.0,-0.20038215445143323
12.603603603603604,1810.0,-0.1554171259932638
12.603603603603604,1820.0,-0.11200012513322963
12.603603603603604,1830.0,-0.06983429111380499
12.603603603603604,1840.0,-0.02867073439904203
12.603603603603604,1850.0,0.01170584498777979
12.603603603603604,1860.0,0.05148382840112483
12.603603603603604,1870.0,0.09083170272500501
12.603603603603604,1880.0,0.12990295605168375
12.603603603603604,1890.0,0.16883820967550917
12.603603603603604,1900.0,0.20776915351979683
12.603603603603604,1910.0,0.23322639990012284
12.603603603603604,1919.9999999999998,0.25961480860449887
12.603603603603604,1930.0000000000002,0.2869998290035918
12.603603603603604,1940.0,0.3154540441641507
12.603603603603604,1950.0,0.3450562871376477
12.603603603603604,1959.9999999999998,0.37589581022923335
12.603603603603604,1970.0000000000002,0.4080702069972758
12.603603603603604,1980.0,0.4416907650642593
12.603603603603604,1990.0,0.47688038621266704
12.603603603603604,2000.0,0.5137784639852295
12.603603603603604,2009.9999999999998,0.5511504630215183
12.603603603603604,2020.0000000000002,0.5905872653758115
12.603603603603604,2030.0,0.6322925464140589
12.603603603603604,2040.0,0.676498856620654
12.603603603603604,2050.0,0.7234759773228022
12.603603603603604,2060.0,0.7735323346760608
12.603603603603604,2070.0,0.8270279952163226
12.603603603603604,2080.0,0.8843804058045444
12.603603603603604,2090.0,0.9460831862040069
12.603603603603604,2100.0,1.0127032425291904
12.603603603603604,2110.0,1.0675515110488887
12.603603603603604,2120.0,1.128216859012627
12.603603603603604,2130.0,1.1954651953339057
12.603603603603604,2140.0,1.2700362438456956
12.603603603603604,2150.0,1.3524175257359212
12.603603603603604,2160.0,1.4423100703271616
12.603603603603604,2170.0,1.5374375639891904
12.603603603603604,2180.0,1.6311587035654307
12.603603603603604,2190.0,1.708882660188588
12.603603603603604,2200.0,1.7468270566908939
12.603603603603604,2210.0,1.7364141521451273
12.603603603603604,2220.0,1.714157270908955
12.603603603603604,2230.0,1.6915429877009167
12.603603603603604,2240.0,1.6685367192883764
12.603603603603604,2250.0,1.645096065196945
12.603603603603604,2260.0,1.6211796779385625
12.603603603603604,2270.0,1.596738874860693
12.603603603603604,2280.0,1.5717168633826892
12.603603603603604,2290.0,1.5460513334884767
12.603603603603604,2300.0,1.5196730202830628
12.603603603603604,2310.0,1.4863817802663803
12.603603603603604,2320.0,1.4514678143656992
12.603603603603604,2330.0,1.4146852228083915
12.603603603603604,2340.0,1.375725686676902
12.603603603603604,2350.0,1.3342066091343503
12.603603603603604,2360.0,1.2896437227800237
12.603603603603604,2370.0,1.241403594501592
12.603603603603604,2380.0,1.1886521627493842
12.603603603603604,2390.0,1.1302426160719508
12.603603603603604,2400.0,1.0645433153824924
12.603603603603604,2410.0,1.0524099557737088
12.603603603603604,2420.0,1.0403175272412672
12.603603603603604,2430.0,1.0282649906095689
12.603603603603604,2440.0,1.0162511310958524
12.603603603603604,2450.0,1.00427298810851
12.603603603603604,2460.0,0.9923258920821716
12.603603603603604,2470.0,0.9804065967319927
12.603603603603604,2480.0,0.9685147735962119
12.603603603603604,2490.0,0.9566452350692735
12.603603603603604,2500.0,0.9447941530634169
12.603603603603604,2510.0,0.9329559501959795
12.603603603603604,2520.0,0.9211309327118524
12.603603603603604,2530.0,0.9093099623825096
12.603603603603604,2540.0,0.8974897368865464
12.603603603603604,2550.0,0.8856666269385376
12.603603603603604,2560.0,0.8738320993754953
12.603603603603604,2570.0,0.8619802797112586
12.603603603603604,2580.0,0.8501063810645779
12.603603603603604,2590.0,0.838202108781039
12.603603603603604,2600.0,0.8262601558585999
12.603603603603604,2610.0,0.8252649661034361
12.603603603603604,2620.0,0.8244997291878899
12.603603603603604,2630.0,0.82396730901324
12.603603603603604,2640.0,0.8236740127557665
12.603603603603604,2650.0,0.8236250476678604
12.603603603603604,2660.0,0.8238245259593036
12.603603603603604,2670.0,0.8242816715158169
12.603603603603604,2680.0,0.8249984816709626
12.603603603603604,2690.0,0.825985259203846
12.603603603603604,2700.0,0.8272450758377028
12.603603603603604,2710.0,0.828787889259925
12.603603603603604,2720.0,0.8306211865001472
12.603603603603604,2730.0,0.8327499190189095
12.603603603603604,2740.0,0.8351862141326698
12.603603603603604,2750.0,0.8379365366546394
12.603603603603604,2760.0,0.8410131110353677
12.603603603603604,2770.0,0.84442076284946
12.603603603603604,2780.0,0.8481752984533661
12.603603603603604,2790.0,0.8522851791163797
12.603603603603604,2800.0,0.8567615971229257
12.603603603603604,2810.0,0.8616186846370553
12.603603603603604,2820.0,0.8668683367624122
12.603603603603604,2830.0,0.8725255753326286
12.603603603603604,2840.0,0.8786050917088453
12.603603603603604,2850.0,0.8851250533022662
12.603603603603604,2860.0,0.8920977362349106
12.603603603603604,2870.0,0.8995468028129521
12.603603603603604,2880.0,0.9074882391059009
12.603603603603604,2890.0,0.9159440339570214
12.603603603603604,2900.0,0.9249365021554589
12.603603603603604,2910.0,0.9344905007195445
12.603603603603604,2920.0,0.9446337479704138
12.603603603603604,2930.0,0.955390285530717
12.603603603603604,2940.0,0.9667941272704755
12.603603603603604,2950.0,0.9788784943935218
12.603603603603604,2960.0,0.991675611023451
12.603603603603604,2970.0,1.005226886504299
12.603603603603604,2980.0,1.0195762842645266
12.603603603603604,2990.0,1.0347678080073914
12.603603603603604,3000.0,1.0508540785837601
12.603603603603604,3010.0,1.0679714458234633
12.603603603603604,3020.0,1.0860897146814281
12.603603603603604,3030.0,1.1052842683783888
12.603603603603604,3040.0,1.125620390231057
12.603603603603604,3050.0,1.1471907470520821
12.603603603603604,3060.0,1.1700827643347167
12.603603603603604,3070.0,1.1944050183947825
12.603603603603604,3080.0,1.2202741411492826
12.603603603603604,3090.0,1.2478245052878936
12.603603603603604,3100.0,1.277208397546055
12.603603603603604,3110.0,1.3086011339932226
12.603603603603604,3120.0,1.3422024527172245
12.603603603603604,3130.0,1.3782465592715776
12.603603603603604,3140.0,1.4170056196304956
12.603603603603604,3150.0,1.4588016678064784
12.603603603603604,3160.0,1.5040161919956874
12.603603603603604,3170.0,1.5531096828940123
12.603603603603604,3180.0,1.6066384198891202
12.603603603603604,3190.0,1.6652928391604656
12.603603603603604,3200.0,1.7299310615086307
12.603603603603604,3210.0,1.8016450945304554
12.603603603603604,3220.0,1.8818503314802493
12.603603603603604,3230.0,1.972417373503834
12.603603603603604,3240.0,2.075882206174986
12.603603603603604,3250.0,2.19577809720324
12.603603603603604,3260.0,2.337143140514499
12.603603603603604,3270.0,2.5072744675905576
12.603603603603604,3280.0,2.7162997002196043
12.603603603603604,3290.0,2.973596281335259
12.603603603603604,3300.0,3.2524177370659415
12.603603603603604,3310.0,3.3572526865695917
12.603603603603604,3320.0,3.135484362709073
12.603603603603604,3330.0,2.8333397671755116
12.603603603603604,3340.0,2.572144706709161
12.603603603603604,3350.0,3.254049351618233
12.603603603603604,3360.0,3.2309457313062127
12.603603603603604,3370.0,3.20902635434409
12.603603603603604,3380.0,3.1882160103188864
12.603603603603604,3390.0,3.168440029274702
12.603603603603604,3400.0,3.1496347468458015
12.603603603603604,3410.0,3.13174902514517
12.603603603603604,3420.0,3.1147345178871317
12.603603603603604,3430.0,3.0985454595373607
12.603603603603604,3440.0,3.0831457361775496
12.603603603603604,3450.0,3.068500494060567
12.603603603603604,3460.0,3.05458296937562
12.603603603603604,3470.0,3.0413641447717166
12.603603603603604,3480.0,3.0288222701375607
12.603603603603604,3490.0,3.0169357006235265

13.204204204204204,1200.0,-0.6484115797809217
13.204204204204204,1210.0,-0.650048662406292
13.204204204204204,1220.0,-0.651548669027864
13.204204204204204,1230.0,-0.6529106077882857
13.204204204204204,1240.0,-0.6541309788504038
13.204204204204204,1250.0,-0.6552109243286074
13.204204204204204,1260.0,-0.6561466983232642
13.204204204204204,1270.0,-0.6569367903445568
13.204204204204204,1280.0,-0.6575844670694402
13.204204204204204,1290.0,-0.6580831332626184
13.204204204204204,1300.0,-0.6584333627458531
13.204204204204204,1310.0,-0.6586331596536426
13.204204204204204,1320.0,-0.6586803700130455
13.204204204204204,1330.0,-0.6585752258266371
13.204204204204204,1340.0,-0.6583127591757238
13.204204204204204,1350.0,-0.6578903247362591
13.204204204204204,1360.0,-0.6573102979231307
13.204204204204204,1370.0,-0.6565671679299104
13.204204204204204,1380.0,-0.655657784746226
13.204204204204204,1390.0,-0.6545814613039711
13.204204204204204,1400.0,-0.6533346966071998
13.204204204204204,1410.0,-0.6562812845984399
13.204204204204204,1420.0,-0.6590968337793612
13.204204204204204,1430.0,-0.6617781071951201
13.204204204204204,1440.0,-0.6643244325052668
13.204204204204204,1450.0,-0.6667321674267646
13.204204204204204,1460.0,-0.6690002699486663
13.204204204204204,1470.0,-0.6711275746608913
13.204204204204204,1480.0,-0.6731068085157392
13.204204204204204,1490.0,-0.6749392458245398
13.204204204204204,1500.0,-0.6766230967612241
13.204204204204204,1510.0,-0.649816586823104
13.204204204204204,1520.0,-0.6240038718649712
13.204204204204204,1530.0,-0.5990603516117561
13.204204204204204,1540.0,-0.5748838508715184
13.204204204204204,1550.0,-0.5513757177169447
13.204204204204204,1560.0,-0.5284611256660765
13.204204204204204,1570.0,-0.506061104914772
13.204204204204204,1580.0,-0.4841141221942946
13.204204204204204,1590.0,-0.46255813046880156
13.204204204204204,1600.0,-0.44134688459759563
13.204204204204204,1610.0,-0.43257338599739803
13.204204204204204,1620.0,-0.42355237497671977
13.204204204204204,1630.0,-0.4142755564146122
13.204204204204204,1640.0,-0.4047379375059746
13.204204204204204,1650.0,-0.3949262734399777
13.204204204204204,1660.0,-0.3848303616399817
13.204204204204204,1670.0,-0.37444756720918837
13.204204204204204,1680.0,-0.363762419601431
13.204204204204204,1690.0,-0.35276517531440027
13.204204204204204,1700.0,-0.34144674722121976
13.204204204204204,1710.0,-0.32979419830971085
13.204204204204204,1720.0,-0.31779594430102287
13.204204204204204,1730.0,-0.30543810893021756
13.204204204204204,1740.0,-0.29270769130968216
13.204204204204204,1750.0,-0.27958970644094094
13.204204204204204,1760.0,-0.26606902834674423
13.204204204204204,1770.0,-0.2521288254161986
13.204204204204204,1780.0,-0.23775257448803797
13.204204204204204,1790.0,-0.2229207352649571
13.204204204204204,1800.0,-0.2076145107663161
13.204204204204204,1810.0,-0.16310981818995757
13.204204204204204,1820.0,-0.12019013679493737
13.204204204204204,1830.0,-0.07856245729358623
13.204204204204204,1840.0,-0.03798240492559406
13.204204204204204,1850.0,0.0017604225273440367
13.204204204204204,1860.0,0.04084864681233693
13.204204204204204,1870.0,0.07944424401584982
13.204204204204204,1880.0,0.1176932083274759
13.204204204204204,1890.0,0.15572744896733817
13.204204204204204,1900.0,0.19366891429933553
13.204204204204204,1910.0,0.2180364039573649
13.204204204204204,1919.9999999999998,0.24322123498323742
13.204204204204204,1930.0000000000002,0.26927325360438903
13.204204204204204,1940.0,0.2962459800134148
13.204204204204204,1950.0,0.3241965965052879
13.204204204204204,1959.9999999999998,0.35318792921572895
13.204204204204204,1970.0000000000002,0.38328636810702776
13.204204204204204,1980.0,0.414565197482313
13.204204204204204,1990.0,0.44710178589059424
13.204204204204204,2000.0,0.48097980438330185
13.204204204204204,2009.9999999999998,0.5148969951875244
13.204204204204204,2020.0000000000002,0.5503594817597137
13.204204204204204,2030.0,0.5874667077570257
13.204204204204204,2040.0,0.6263198529295703
13.204204204204204,2050.0,0.6670224571732717
13.204204204204204,2060.0,0.7096719593617293
13.204204204204204,2070.0,0.7543574331962791
13.204204204204204,2080.0,0.8011458888602713
13.204204204204204,2090.0,0.8500746773870379
13.204204204204204,2100.0,0.9011153228520309
13.204204204204204,2110.0,0.9367991592459476
13.204204204204204,2120.0,0.9737004539513463
13.204204204204204,2130.0,1.011286788408672
13.204204204204204,2140.0,1.0486996954004257
13.204204204204204,2150.0,1.084622206592597
13.204204204204204,2160.0,1.1171495211253029
13.204204204204204,2170.0,1.1437056283129055
13.204204204204204,2180.0,1.1610989750072078
13.204204204204204,2190.0,1.1658482864606476
13.204204204204204,2200.0,1.1548261322383735
13.204204204204204,2210.0,1.1358135515445267
13.204204204204204,2220.0,1.1135566703083546
13.204204204204204,2230.0,1.0909423871003165
13.204204204204204,2240.0,1.0679361186877763
13.204204204204204,2250.0,1.044495464596345
13.204204204204204,2260.0,1.0205790773379622
13.204204204204204,2270.0,0.9961382742600926
13.204204204204204,2280.0,0.9711162627820887
13.204204204204204,2290.0,0.9454507328878764
13.204204204204204,2300.0,0.9190724196824626
13.204204204204204,2310.0,0.88578117966578
13.204204204204204,2320.0,0.8508672137650987
13.204204204204204,2330.0,0.814084622207791
13.204204204204204,2340.0,0.7751250860763017
13.204204204204204,2350.0,0.7336060085337498
13.204204204204204,2360.0,0.6890431221794234
13.204204204204204,2370.0,0.6408029939009916
13.204204204204204,2380.0,0.5880515621487838
13.204204204204204,2390.0,0.5296420154713504
13.204204204204204,2400.0,0.46394271478189203
13.204204204204204,2410.0,0.45180935517310844
13.204204204204204,2420.0,0.43971692664066686
13.204204204204204,2430.0,0.4276643900089685
13.204204204204204,2440.0,0.41565053049525197
13.204204204204204,2450.0,0.40367238750790957
13.204204204204204,2460.0,0.39172529148157126
13.204204204204204,2470.0,0.3798059961313923
13.204204204204204,2480.0,0.36791417299561147
13.204204204204204,2490.0,0.3560446344686732
13.204204204204204,2500.0,0.3441935524628164
13.204204204204204,2510.0,0.33235534959537916
13.204204204204204,2520.0,0.32053033211125215
13.204204204204204,2530.0,0.30870936178190933
13.204204204204204,2540.0,0.296889136285946
13.204204204204204,2550.0,0.28506602633793726
13.204204204204204,2560.0,0.2732314987748948
13.204204204204204,2570.0,0.26137967911065807
13.204204204204204,2580.0,0.2495057804639776
13.204204204204204,2590.0,0.23760150818043863
13.204204204204204,2600.0,0.2256595552579995
13.204204204204204,2610.0,0.22466436550283564
13.204204204204204,2620.0,0.2238991285872896
13.204204204204204,2630.0,0.22336670841263964
13.204204204204204,2640.0,0.223073412155166
13.204204204204204,2650.0,0.22302444706725993
13.204204204204204,2660.0,0.2232239253587031
13.204204204204204,2670.0,0.22368107091521644
13.204204204204204,2680.0,0.2243978810703622
13.204204204204204,2690.0,0.2253846586032456
13.204204204204204,2700.0,0.22664447523710238
13.204204204204204,2710.0,0.22818728865932458
13.204204204204204,2720.0,0.23002058589954674
13.204204204204204,2730.0,0.23214931841830916
13.204204204204204,2740.0,0.23458561353206944
13.204204204204204,2750.0,0.2373359360540389
13.204204204204204,2760.0,0.24041251043476736
13.204204204204204,2770.0,0.24382016224885958
13.204204204204204,2780.0,0.24757469785276578
13.204204204204204,2790.0,0.25168457851577924
13.204204204204204,2800.0,0.2561609965223253
13.204204204204204,2810.0,0.26101808403645493
13.204204204204204,2820.0,0.2662677361618117
13.204204204204204,2830.0,0.27192497473202815
13.204204204204204,2840.0,0.27800449110824493
13.204204204204204,2850.0,0.2845244527016658
13.204204204204204,2860.0,0.2914971356343102
13.204204204204204,2870.0,0.29894620221235163
13.204204204204204,2880.0,0.3068876385053005
13.204204204204204,2890.0,0.31534343335642107
13.204204204204204,2900.0,0.3243359015548585
13.204204204204204,2910.0,0.33388990011894415
13.204204204204204,2920.0,0.3440331473698134
13.204204204204204,2930.0,0.35478968493011653
13.204204204204204,2940.0,0.36619352666987515
13.204204204204204,2950.0,0.3782778937929214
13.204204204204204,2960.0,0.39107501042285076
13.204204204204204,2970.0,0.4046262859036985
13.204204204204204,2980.0,0.41897568366392623
13.204204204204204,2990.0,0.43416720740679104
13.204204204204204,3000.0,0.4502534779831596
13.204204204204204,3010.0,0.4676090038113975
13.204204204204204,3020.0,0.48594035828999005
13.204204204204204,3030.0,0.5053213023964109
13.204204204204204,3040.0,0.5258150375401166
13.204204204204204,3050.0,0.5475116132253575
13.204204204204204,3060.0,0.5704951235373511
13.204204204204204,3070.0,0.5948699590795221
13.204204204204204,3080.0,0.6207474376336686
13.204204204204204,3090.0,0.6482552030343229
13.204204204204204,3100.0,0.6775369368072313
13.204204204204204,3110.0,0.7087569253616226
13.204204204204204,3120.0,0.7421006082244282
13.204204204204204,3130.0,0.777783520615043
13.204204204204204,3140.0,0.8160531528249354
13.204204204204204,3150.0,0.8571985271941631
13.204204204204204,3160.0,0.9015563117242487
13.204204204204204,3170.0,0.9495252018500984
13.204204204204204,3180.0,1.0015746156223657
13.204204204204204,3190.0,1.0582703175075039
13.204204204204204,3200.0,1.1202873074742707
13.204204204204204,3210.0,1.1884409738236932
13.204204204204204,3220.0,1.2637158028289395
13.204204204204204,3230.0,1.3472867871590455
13.204204204204204,3240.0,1.440520857574733
13.204204204204204,3250.0,1.5448953646216512
13.204204204204204,3260.0,1.6616550563348156
13.204204204204204,3270.0,1.7907868976582728
13.204204204204204,3280.0,1.928226707738814
13.204204204204204,3290.0,2.0594458316102546
13.204204204204204,3300.0,2.150833192204815
13.204204204204204,3310.0,2.1584449215111636
13.204204204204204,3320.0,2.0722199743203507
13.204204204204204,3330.0,1.929551386111381
13.204204204204204,3340.0,1.7708760037271822
13.204204204204204,3350.0,2.052848150417032
13.204204204204204,3360.0,2.029744530105012
13.204204204204204,3370.0,2.007825153142889
13.204204204204204,3380.0,1.9870148091176858
13.204204204204204,3390.0,1.9672388280735014
13.204204204204204,3400.0,1.948433545644601
13.204204204204204,3410.0,1.9305478239439695
13.204204204204204,3420.0,1.913533316685931
13.204204204204204,3430.0,1.8973442583361597
13.204204204204204,3440.0,1.8819445349763488
13.204204204204204,3450.0,1.867299292859366
13.204204204204204,3460.0,1.8533817681744196
13.204204204204204,3470.0,1.8401629435705158
13.204204204204204,3480.0,1.8276210689363597
13.204204204204204,3490.0,1.8157344994223257

13.804804804804805,1200.0,-0.6496735478630254
13.804804804804805,1210.0,-0.6513793659035666
13.804804804804805,1220.0,-0.6529514507532933
13.804804804804805,1230.0,-0.6543889856845745
13.804804804804805,1240.0,-0.6556886285869595
13.804804804804805,1250.0,-0.656851682650717
13.804804804804805,1260.0,-0.6578746120820551
13.804804804804805,1270.0,-0.658756072431241
13.804804804804805,1280.0,-0.6594995312572226
13.804804804804805,1290.0,-0.6600986230858035
13.804804804804805,1300.0,-0.6605541323026087
13.804804804804805,1310.0,-0.6608643083757719
13.804804804804805,1320.0,-0.6610272328732182
13.804804804804805,1330.0,-0.661043397515183
13.804804804804805,1340.0,-0.6609081253731007
13.804804804804805,1350.0,-0.6606190666234792
13.804804804804805,1360.0,-0.6601788889846891
13.804804804804805,1370.0,-0.659582415986115
13.804804804804805,1380.0,-0.6588268504130284
13.804804804804805,1390.0,-0.657911860964439
13.804804804804805,1400.0,-0.6568343572867918
13.804804804804805,1410.0,-0.659958522812375
13.804804804804805,1420.0,-0.6629604033478933
13.804804804804805,1430.0,-0.6658372566792717
13.804804804804805,1440.0,-0.6685888727551934
13.804804804804805,1450.0,-0.6712121708653842
13.804804804804805,1460.0,-0.6737066260298128
13.804804804804805,1470.0,-0.6760716932534495
13.804804804804805,1480.0,-0.678300761233988
13.804804804804805,1490.0,-0.6803957401896483
13.804804804804805,1500.0,-0.682355567755448
13.804804804804805,1510.0,-0.6558392892554309
13.804804804804805,1520.0,-0.6303318634149089
13.804804804804805,1530.0,-0.6057095950155502
13.804804804804805,1540.0,-0.5818712176944195
13.804804804804805,1550.0,-0.5587191819861028
13.804804804804805,1560.0,-0.5361796501211056
13.804804804804805,1570.0,-0.5141749482577888
13.804804804804805,1580.0,-0.49264474853729284
13.804804804804805,1590.0,-0.4715284392900846
13.804804804804805,1600.0,-0.4507810959489346
13.804804804804805,1610.0,-0.4424974870636392
13.804804804804805,1620.0,-0.4339940034350992
13.804804804804805,1630.0,-0.4252642236774782
13.804804804804805,1640.0,-0.4163050759799737
13.804804804804805,1650.0,-0.40710562900465974
13.804804804804805,1660.0,-0.3976581119496143
13.804804804804805,1670.0,-0.3879622784223098
13.804804804804805,1680.0,-0.3780056167881252
13.804804804804805,1690.0,-0.3677814237260358
13.804804804804805,1700.0,-0.35728391089951217
13.804804804804805,1710.0,-0.34650382532716995
13.804804804804805,1720.0,-0.3354335482488008
13.804804804804805,1730.0,-0.3240636656045786
13.804804804804805,1740.0,-0.3123859243520361
13.804804804804805,1750.0,-0.3003906655601704
13.804804804804805,1760.0,-0.2880685553930804
13.804804804804805,1770.0,-0.27540924766686165
13.804804804804805,1780.0,-0.2624032478703198
13.804804804804805,1790.0,-0.2490389629266568
13.804804804804805,1800.0,-0.23530622430018544
13.804804804804805,1810.0,-0.19249071334203363
13.804804804804805,1820.0,-0.15138657164274047
13.804804804804805,1830.0,-0.1117126684585743
13.804804804804805,1840.0,-0.07323843617697261
13.804804804804805,1850.0,-0.03576808117654345
13.804804804804805,1860.0,0.0008640170353434655
13.804804804804805,1870.0,0.03680101680278138
13.804804804804805,1880.0,0.0721676665961355
13.804804804804805,1890.0,0.10707165118442352
13.804804804804805,1900.0,0.14160870191168884
13.804804804804805,1910.0,0.1622662365578545
13.804804804804805,1919.9999999999998,0.18340077690136625
13.804804804804805,1930.0000000000002,0.20502350223446422
13.804804804804805,1940.0,0.22714163880575078
13.804804804804805,1950.0,0.24976250477653178
13.804804804804805,1959.9999999999998,0.27288983083881835
13.804804804804805,1970.0000000000002,0.29652370481510903
13.804804804804805,1980.0,0.3206601329769837
13.804804804804805,1990.0,0.34528944173526344
13.804804804804805,2000.0,0.3703949810437338
13.804804804804805,2009.9999999999998,0.3945615931112799
13.804804804804805,2020.0000000000002,0.41916365196279326
13.804804804804805,2030.0,0.44415425051269875
13.804804804804805,2040.0,0.4694676151344532
13.804804804804805,2050.0,0.49501999696357546
13.804804804804805,2060.0,0.5207038734571964
13.804804804804805,2070.0,0.5463862919982837
13.804804804804805,2080.0,0.5719014842872676
13.804804804804805,2090.0,0.5970544886988081
13.804804804804805,2100.0,0.621607368737075
13.804804804804805,2110.0,0.627935457002652
13.804804804804805,2120.0,0.6325636474360152
13.804804804804805,2130.0,0.6350945249616594
13.804804804804805,2140.0,0.6350965790296116
13.804804804804805,2150.0,0.6321052464323789
13.804804804804805,2160.0,0.6256446179995435
13.804804804804805,2170.0,0.6152488502937072
13.804804804804805,2180.0,0.6004826086119672
13.804804804804805,2190.0,0.5809695996315151
13.804804804804805,2200.0,0.556409669465364
13.804804804804805,2210.0,0.5352129509439265
13.804804804804805,2220.0,0.5129560697077542
13.804804804804805,2230.0,0.49034178649971605
13.804804804804805,2240.0,0.4673355180871759
13.804804804804805,2250.0,0.4438948639957445
13.804804804804805,2260.0,0.41997847673736177
13.804804804804805,2270.0,0.3955376736594923
13.804804804804805,2280.0,0.37051566218148835
13.804804804804805,2290.0,0.344850132287276
13.804804804804805,2300.0,0.3184718190818622
13.804804804804805,2310.0,0.2851805790651796
13.804804804804805,2320.0,0.2502666131644983
13.804804804804805,2330.0,0.21348402160719063
13.804804804804805,2340.0,0.17452448547570132
13.804804804804805,2350.0,0.13300540793314952
13.804804804804805,2360.0,0.08844252157882306
13.804804804804805,2370.0,0.040202393300391284
13.804804804804805,2380.0,-0.01254903845181649
13.804804804804805,2390.0,-0.07095858512925
13.804804804804805,2400.0,-0.13665788581870827
13.804804804804805,2410.0,-0.14879124542749192
13.804804804804805,2420.0,-0.16088367395993355
13.804804804804805,2430.0,-0.17293621059163186
13.804804804804805,2440.0,-0.1849500701053484
13.804804804804805,2450.0,-0.19692821309269082
13.804804804804805,2460.0,-0.20887530911902902
13.804804804804805,2470.0,-0.220794604469208
13.804804804804805,2480.0,-0.23268642760498887
13.804804804804805,2490.0,-0.24455596613192715
13.804804804804805,2500.0,-0.2564070481377839
13.804804804804805,2510.0,-0.26824525100522106
13.804804804804805,2520.0,-0.28007026848934835
13.804804804804805,2530.0,-0.2918912388186911
13.804804804804805,2540.0,-0.30371146431465434
13.804804804804805,2550.0,-0.3155345742626631
13.804804804804805,2560.0,-0.3273691018257055
13.804804804804805,2570.0,-0.33922092148994226
13.804804804804805,2580.0,-0.35109482013662274
13.804804804804805,2590.0,-0.3629990924201617
13.804804804804805,2600.0,-0.3749410453426009
13.804804804804805,2610.0,-0.3759362350977646
13.804804804804805,2620.0,-0.37670147201331083
13.804804804804805,2630.0,-0.3772338921879607
13.804804804804805,2640.0,-0.3775271884454344
13.804804804804805,2650.0,-0.37757615353334045
13.804804804804805,2660.0,-0.3773766752418973
13.804804804804805,2670.0,-0.3769195296853839
13.804804804804805,2680.0,-0.3762027195302382
13.804804804804805,2690.0,-0.3752159419973547
13.804804804804805,2700.0,-0.3739561253634979
13.804804804804805,2710.0,-0.3724133119412758
13.804804804804805,2720.0,-0.3705800147010536
13.804804804804805,2730.0,-0.3684512821822912
13.804804804804805,2740.0,-0.36601498706853086
13.804804804804805,2750.0,-0.3632646645465613
13.804804804804805,2760.0,-0.36018809016583303
13.804804804804805,2770.0,-0.3567804383517408
13.804804804804805,2780.0,-0.3530259027478346
13.804804804804805,2790.0,-0.3489160220848211
13.804804804804805,2800.0,-0.3444396040782751
13.804804804804805,2810.0,-0.33958251656414545
13.804804804804805,2820.0,-0.3343328644387887
13.804804804804805,2830.0,-0.3286756258685722
13.804804804804805,2840.0,-0.32259610949235545
13.804804804804805,2850.0,-0.31607614789893457
13.804804804804805,2860.0,-0.30910346496629004
13.804804804804805,2870.0,-0.3016543983882487
13.804804804804805,2880.0,-0.2937129620952999
13.804804804804805,2890.0,-0.28525716724417927
13.804804804804805,2900.0,-0.276264699045742
13.804804804804805,2910.0,-0.26671070048165624
13.804804804804805,2920.0,-0.2565674532307869
13.804804804804805,2930.0,-0.24581091567048385
13.804804804804805,2940.0,-0.23440707393072524
13.804804804804805,2950.0,-0.22232270680767896
13.804804804804805,2960.0,-0.2095255901777497
13.804804804804805,2970.0,-0.19597431469690185
13.804804804804805,2980.0,-0.18162491693667412
13.804804804804805,2990.0,-0.16643339319380934
13.804804804804805,3000.0,-0.15034712261744074
13.804804804804805,3010.0,-0.13204085799404172
13.804804804804805,3020.0,-0.11285664586816875
13.804804804804805,3030.0,-0.09272796968008709
13.804804804804805,3040.0,-0.07160068884092045
13.804804804804805,3050.0,-0.04939592777241878
13.804804804804805,3060.0,-0.026043581474698173
13.804804804804805,3070.0,-0.0014565971027988244
13.804804804804805,3080.0,0.02445460624060708
13.804804804804805,3090.0,0.051790473275275736
13.804804804804805,3100.0,0.08066031332555129
13.804804804804805,3110.0,0.11118490560427012
13.804804804804805,3120.0,0.14349405223621903
13.804804804804805,3130.0,0.17773175536546798
13.804804804804805,3140.0,0.2140526358603863
13.804804804804805,3150.0,0.25262406537580256
13.804804804804805,3160.0,0.29362166177201277
13.804804804804805,3170.0,0.3372288018977416
13.804804804804805,3180.0,0.3836234567175236
13.804804804804805,3190.0,0.43297231112222256
13.804804804804805,3200.0,0.48539811270332844
13.804804804804805,3210.0,0.540943230748794
13.804804804804805,3220.0,0.5995019559040351
13.804804804804805,3230.0,0.6607072332466719
13.804804804804805,3240.0,0.7237614582814282
13.804804804804805,3250.0,0.7871873924015313
13.804804804804805,3260.0,0.8484881441026553
13.804804804804805,3270.0,0.9038031120780555
13.804804804804805,3280.0,0.9478486570997992
13.804804804804805,3290.0,0.9745549594993118
13.804804804804805,3300.0,0.9786674149202199
13.804804804804805,3310.0,0.9578461684962958
13.804804804804805,3320.0,0.9137827864973838
13.804804804804805,3330.0,0.8513709257161809
13.804804804804805,3340.0,0.776685279560847
13.804804804804805,3350.0,0.8516469492158315
13.804804804804805,3360.0,0.8285433289038113
13.804804804804805,3370.0,0.8066239519416885
13.804804804804805,3380.0,0.785813607916485
13.804804804804805,3390.0,0.7660376268723007
13.804804804804805,3400.0,0.7472323444434
13.804804804804805,3410.0,0.7293466227427688
13.804804804804805,3420.0,0.7123321154847303
13.804804804804805,3430.0,0.696143057134959
13.804804804804805,3440.0,0.6807433337751481
13.804804804804805,3450.0,0.6660980916581652
13.804804804804805,3460.0,0.6521805669732188
13.804804804804805,3470.0,0.638961742369315
13.804804804804805,3480.0,0.6264198677351589
13.804804804804805,3490.0,0.614533298221125

14.405405405405405,1200.0,-0.6546683506482829
14.405405405405405,1210.0,-0.656644163251665
14.405405405405405,1220.0,-0.6584991472927261
14.405405405405405,1230.0,-0.6602331407091145
14.405405405405405,1240.0,-0.6618433840490453
14.405405405405405,1250.0,-0.663331772414378
14.405405405405405,1260.0,-0.6646955494327134
14.405405405405405,1270.0,-0.6659339728201997
14.405405405405405,1280.0,-0.6670512434132689
14.405405405405405,1290.0,-0.6680418358451462
14.405405405405405,1300.0,-0.6689072933207765
14.405405405405405,1310.0,-0.6696467526289958
14.405405405405405,1320.0,-0.6702591368985007
14.405405405405405,1330.0,-0.6707458650930389
14.405405405405405,1340.0,-0.671103299518963
14.405405405405405,1350.0,-0.6713301366728098
14.405405405405405,1360.0,-0.6714300671341904
14.405405405405405,1370.0,-0.6713990874940372
14.405405405405405,1380.0,-0.6712356310364049
14.405405405405405,1390.0,-0.6709405934394818
14.405405405405405,1400.0,-0.6705123056560596
14.405405405405405,1410.0,-0.6743162729377206
14.405405405405405,1420.0,-0.6780300262844651
14.405405405405405,1430.0,-0.6816525055582394
14.405405405405405,1440.0,-0.6851850342891349
14.405405405405405,1450.0,-0.6886264160527359
14.405405405405405,1460.0,-0.6919778108109281
14.405405405405405,1470.0,-0.6952407172416856
14.405405405405405,1480.0,-0.6984106858786636
14.405405405405405,1490.0,-0.7014916504475636
14.405405405405405,1500.0,-0.7044848715037202
14.405405405405405,1510.0,-0.6790520117603034
14.405405405405405,1520.0,-0.6546805269051095
14.405405405405405,1530.0,-0.6312495367123583
14.405405405405405,1540.0,-0.6086605342991713
14.405405405405405,1550.0,-0.5868193671303613
14.405405405405405,1560.0,-0.565655088234214
14.405405405405405,1570.0,-0.5450939455052267
14.405405405405405,1580.0,-0.5250790906747023
14.405405405405405,1590.0,-0.505554107075834
14.405405405405405,1600.0,-0.4864777146446092
14.405405405405405,1610.0,-0.47994978443923103
14.405405405405405,1620.0,-0.4732912143680025
14.405405405405405,1630.0,-0.46650069627862945
14.405405405405405,1640.0,-0.45958022486411515
14.405405405405405,1650.0,-0.45252507568793665
14.405405405405405,1660.0,-0.4453338153433696
14.405405405405405,1670.0,-0.4380120770950401
14.405405405405405,1680.0,-0.43055485579172087
14.405405405405405,1690.0,-0.4229628284039421
14.405405405405405,1700.0,-0.4152380214126049
14.405405405405405,1710.0,-0.40737979049403744
14.405405405405405,1720.0,-0.39938948978162625
14.405405405405405,1730.0,-0.39126766900913035
14.405405405405405,1740.0,-0.38301622790957435
14.405405405405405,1750.0,-0.37463669513670717
14.405405405405405,1760.0,-0.36613145424077165
14.405405405405405,1770.0,-0.357502976774733
14.405405405405405,1780.0,-0.3487550284601738
14.405405405405405,1790.0,-0.3398906846853278
14.405405405405405,1800.0,-0.3309148716688434
14.405405405405405,1810.0,-0.2931299003061185
14.405405405405405,1820.0,-0.2573470306367267
14.405405405405405,1830.0,-0.22330332825258983
14.405405405405405,1840.0,-0.190789080177299
14.405405405405405,1850.0,-0.15962827274162464
14.405405405405405,1860.0,-0.1296779198851569
14.405405405405405,1870.0,-0.10081800892285679
14.405405405405405,1880.0,-0.07294832410594565
14.405405405405405,1890.0,-0.045987568389118466
14.405405405405405,1900.0,-0.01986472168483981
14.405405405405405,1910.0,-0.008122095165039483
14.405405405405405,1919.9999999999998,0.0035680539378373814
14.405405405405405,1930.0000000000002,0.015189424809452474
14.405405405405405,1940.0,0.026716536066467487
14.405405405405405,1950.0,0.03813012268350973
14.405405405405405,1959.9999999999998,0.04940359758105521
14.405405405405405,1970.0000000000002,0.060510424249911945
14.405405405405405,1980.0,0.07141952381338063
14.405405405405405,1990.0,0.08209989128739875
14.405405405405405,2000.0,0.09251693727509486
14.405405405405405,2009.9999999999998,0.1012466299248209
14.405405405405405,2020.0000000000002,0.10965827633687342
14.405405405405405,2030.0,0.1177155305530742
14.405405405405405,2040.0,0.12537454766430628
14.405405405405405,2050.0,0.13259025323058868
14.405405405405405,2060.0,0.13931710871607111
14.405405405405405,2070.0,0.14550913154137493
14.405405405405405,2080.0,0.15111750906783888
14.405405405405405,2090.0,0.15609854015310992
14.405405405405405,2100.0,0.16040580030710005
14.405405405405405,2110.0,0.14664726182457302
14.405405405405405,2120.0,0.1316242040045584
14.405405405405405,2130.0,0.1152583146113152
14.405405405405405,2140.0,0.097474491448597
14.405405405405405,2150.0,0.07819034838178261
14.405405405405405,2160.0,0.05732422245582986
14.405405405405405,2170.0,0.034794958378671526
14.405405405405405,2180.0,0.0105170781080541
14.405405405405405,2190.0,-0.015596356778542542
14.405405405405405,2200.0,-0.04364133111809999
14.405405405405405,2210.0,-0.0653876496566739
14.405405405405405,2220.0,-0.08764453089284611
14.405405405405405,2230.0,-0.11025881410088433
14.405405405405405,2240.0,-0.13326508251342456
14.405405405405405,2250.0,-0.15670573660485596
14.405405405405405,2260.0,-0.18062212386323867
14.405405405405405,2270.0,-0.20506292694110806
14.405405405405405,2280.0,-0.2300849384191119
14.405405405405405,2290.0,-0.2557504683133244
14.405405405405405,2300.0,-0.2821287815187382
14.405405405405405,2310.0,-0.31542002153542076
14.405405405405405,2320.0,-0.35033398743610206
14.405405405405405,2330.0,-0.38711657899340973
14.405405405405405,2340.0,-0.42607611512489907
14.405405405405405,2350.0,-0.46759519266745087
14.405405405405405,2360.0,-0.5121580790217773
14.405405405405405,2370.0,-0.5603982073002092
14.405405405405405,2380.0,-0.6131496390524168
14.405405405405405,2390.0,-0.6715591857298504
14.405405405405405,2400.0,-0.7372584864193087
14.405405405405405,2410.0,-0.7493918460280923
14.405405405405405,2420.0,-0.7614842745605338
14.405405405405405,2430.0,-0.7735368111922323
14.405405405405405,2440.0,-0.7855506707059488
14.405405405405405,2450.0,-0.7975288136932912
14.405405405405405,2460.0,-0.8094759097196295
14.405405405405405,2470.0,-0.8213952050698085
14.405405405405405,2480.0,-0.8332870282055893
14.405405405405405,2490.0,-0.8451565667325276
14.405405405405405,2500.0,-0.8570076487383843
14.405405405405405,2510.0,-0.8688458516058215
14.405405405405405,2520.0,-0.8806708690899487
14.405405405405405,2530.0,-0.8924918394192914
14.405405405405405,2540.0,-0.9043120649152547
14.405405405405405,2550.0,-0.9161351748632635
14.405405405405405,2560.0,-0.9279697024263058
14.405405405405405,2570.0,-0.9398215220905427
14.405405405405405,2580.0,-0.9516954207372231
14.405405405405405,2590.0,-0.9635996930207621
14.405405405405405,2600.0,-0.9755416459432013
14.405405405405405,2610.0,-0.976536835698365
14.405405405405405,2620.0,-0.9773020726139111
14.405405405405405,2630.0,-0.9778344927885612
14.405405405405405,2640.0,-0.9781277890460347
14.405405405405405,2650.0,-0.9781767541339409
14.405405405405405,2660.0,-0.9779772758424976
14.405405405405405,2670.0,-0.9775201302859843
14.405405405405405,2680.0,-0.9768033201308386
14.405405405405405,2690.0,-0.9758165425979551
14.405405405405405,2700.0,-0.9745567259640983
14.405405405405405,2710.0,-0.9730139125418762
14.405405405405405,2720.0,-0.971180615301654
14.405405405405405,2730.0,-0.9690518827828916
14.405405405405405,2740.0,-0.9666155876691312
14.405405405405405,2750.0,-0.9638652651471619
14.405405405405405,2760.0,-0.9607886907664334
14.405405405405405,2770.0,-0.9573810389523412
14.405405405405405,2780.0,-0.953626503348435
14.405405405405405,2790.0,-0.9495166226854215
14.405405405405405,2800.0,-0.9450402046788755
14.405405405405405,2810.0,-0.9401831171647459
14.405405405405405,2820.0,-0.934933465039389
14.405405405405405,2830.0,-0.9292762264691725
14.405405405405405,2840.0,-0.9231967100929558
14.405405405405405,2850.0,-0.916676748499535
14.405405405405405,2860.0,-0.9097040655668905
14.405405405405405,2870.0,-0.9022549989888491
14.405405405405405,2880.0,-0.8943135626959002
14.405405405405405,2890.0,-0.8858577678447797
14.405405405405405,2900.0,-0.8768652996463424
14.405405405405405,2910.0,-0.8673113010822566
14.405405405405405,2920.0,-0.8571680538313873
14.405405405405405,2930.0,-0.8464115162710841
14.405405405405405,2940.0,-0.8350076745313256
14.405405405405405,2950.0,-0.8229233074082793
14.405405405405405,2960.0,-0.8101261907783501
14.405405405405405,2970.0,-0.7965749152975022
14.405405405405405,2980.0,-0.7822255175372745
14.405405405405405,2990.0,-0.7670339937944097
14.405405405405405,3000.0,-0.7509477232180412
14.405405405405405,3010.0,-0.7288304371744305
14.405405405405405,3020.0,-0.7061916746128932
14.405405405405405,3030.0,-0.6830058439500991
14.405405405405405,3040.0,-0.6592671567343623
14.405405405405405,3050.0,-0.6349535252082168
14.405405405405405,3060.0,-0.6100625869814607
14.405405405405405,3070.0,-0.5845875580519193
14.405405405405405,3080.0,-0.5585349769542864
14.405405405405405,3090.0,-0.5319191308631155
14.405405405405405,3100.0,-0.5047685715074814
14.405405405405405,3110.0,-0.4771276016466771
14.405405405405405,3120.0,-0.44906485484955655
14.405405405405405,3130.0,-0.4206739484099253
14.405405405405405,3140.0,-0.3920844194605015
14.405405405405405,3150.0,-0.3634668310667184
14.405405405405405,3160.0,-0.3350445303954904
14.405405405405405,3170.0,-0.307098714677665
14.405405405405405,3180.0,-0.27998340758892354
14.405405405405405,3190.0,-0.254124321708591
14.405405405405405,3200.0,-0.23002878803282722
14.405405405405405,3210.0,-0.2082788385229084
14.405405405405405,3220.0,-0.18951580260912385
14.405405405405405,3230.0,-0.1744168868685187
14.405405405405405,3240.0,-0.16365114872271644
14.405405405405405,3250.0,-0.1578270025794282
14.405405405405405,3260.0,-0.15745157491775336
14.405405405405405,3270.0,-0.16291137873502404
14.405405405405405,3280.0,-0.17439279102481856
14.405405405405405,3290.0,-0.19183167646680477
14.405405405405405,3300.0,-0.2149354273757828
14.405405405405405,3310.0,-0.24320378249623245
14.405405405405405,3320.0,-0.2759966377685061
14.405405405405405,3330.0,-0.3126067095267468
14.405405405405405,3340.0,-0.35230445495674634
14.405405405405405,3350.0,-0.3495542519853692
14.405405405405405,3360.0,-0.3726578722973895
14.405405405405405,3370.0,-0.39457724925951226
14.405405405405405,3380.0,-0.4153875932847158
14.405405405405405,3390.0,-0.43516357432890007
14.405405405405405,3400.0,-0.45396885675780063
14.405405405405405,3410.0,-0.471854578458432
14.405405405405405,3420.0,-0.4888690857164705
14.405405405405405,3430.0,-0.5050581440662417
14.405405405405405,3440.0,-0.5204578674260527
14.405405405405405,3450.0,-0.5351031095430356
14.405405405405405,3460.0,-0.549020634227982
14.405405405405405,3470.0,-0.5622394588318858
14.405405405405405,3480.0,-0.5747813334660418
14.405405405405405,3490.0,-0.5866679029800759



==> images/Intensity_2550_nm_1_mm_100_um.tikz <==
\tikzsetnextfilename{Intensity_2550_nm_1_mm_100_um}% This file was created by tikzplotlib v0.9.8.
\begin{tikzpicture}

\begin{axis}[
colorbar,
colorbar style={ylabel={Intensity [\si{\watt\per\square\meter}]}},
colormap/viridis,
point meta max=3.52801105101509e+15,
point meta min=208441493923038,
tick align=outside,
tick pos=left,
x grid style={white!69.0196078431373!black},
xlabel={Duration [\si{\femto\second}]},
xmajorgrids,
xmin=4.60517018598809, xmax=8.51719319141624,
xtick style={color=black},
xtick={4.60517018598809,5.90917785446414,7.21318552294019,8.51719319141624},
xticklabels={100,500,1000,5000},
y grid style={white!69.0196078431373!black},
ylabel={Pulse energy [\si{\nano\joule}]},
ymajorgrids,
ymin=0, ymax=6.90775527898214,
ytick style={color=black},
ytick={0,2.30258509299405,4.60517018598809,6.90775527898214},
yticklabels={0,10,100,1000}
]
\addplot graphics [includegraphics cmd=\pgfimage,xmin=4.60517018598809, xmax=8.51719319141624, ymin=0, ymax=6.90775527898214] {images/Intensity_2550_nm_1_mm_100_um-000.png};
\end{axis}

\end{tikzpicture}


==> images/Intensity_2550_nm_1_mm_250_um.tikz <==
\tikzsetnextfilename{Intensity_2550_nm_1_mm_250_um}% This file was created by tikzplotlib v0.9.8.
\begin{tikzpicture}

\begin{axis}[
colorbar,
colorbar style={ylabel={Intensity [\si{\watt\per\square\meter}]}},
colormap/viridis,
point meta max=3.43682361612286e+15,
point meta min=189900000000000,
tick align=outside,
tick pos=left,
x grid style={white!69.0196078431373!black},
xlabel={Duration [\si{\femto\second}]},
xmajorgrids,
xmin=4.60517018598809, xmax=8.51719319141624,
xtick style={color=black},
xtick={4.60517018598809,5.90917785446414,7.21318552294019,8.51719319141624},
xticklabels={100,500,1000,5000},
y grid style={white!69.0196078431373!black},
ylabel={Pulse energy [\si{\nano\joule}]},
ymajorgrids,
ymin=0, ymax=8.51719319141624,
ytick style={color=black},
ytick={0,2.12929829785406,4.25859659570812,6.38789489356218,8.51719319141624},
yticklabels={0,10,100,1000,5000}
]
\addplot graphics [includegraphics cmd=\pgfimage,xmin=4.60517018598809, xmax=8.51719319141624, ymin=0, ymax=8.51719319141624] {images/Intensity_2550_nm_1_mm_250_um-000.png};
\end{axis}

\end{tikzpicture}


==> images/Intensity_2550_nm_4_mm_100_um.tikz <==
\tikzsetnextfilename{Intensity_2550_nm_4_mm_100_um}% This file was created by tikzplotlib v0.9.8.
\begin{tikzpicture}

\begin{axis}[
colorbar,
colorbar style={ylabel={Intensity [\si{\watt\per\square\meter}]}},
colormap/viridis,
point meta max=1.41929723665532e+16,
point meta min=22455239103315.4,
tick align=outside,
tick pos=left,
x grid style={white!69.0196078431373!black},
xlabel={Duration [\si{\femto\second}]},
xmajorgrids,
xmin=4.60517018598809, xmax=8.51719319141624,
xtick style={color=black},
xtick={4.60517018598809,5.90917785446414,7.21318552294019,8.51719319141624},
xticklabels={100,500,1000,5000},
y grid style={white!69.0196078431373!black},
ylabel={Pulse energy [\si{\nano\joule}]},
ymajorgrids,
ymin=0, ymax=6.21460809842219,
ytick style={color=black},
ytick={0,2.0715360328074,4.14307206561479,6.21460809842219},
yticklabels={0,10,100,500}
]
\addplot graphics [includegraphics cmd=\pgfimage,xmin=4.60517018598809, xmax=8.51719319141624, ymin=0, ymax=6.21460809842219] {images/Intensity_2550_nm_4_mm_100_um-000.png};
\end{axis}

\end{tikzpicture}


==> images/Intensity_2550_nm_4_mm_250_um.tikz <==
\tikzsetnextfilename{Intensity_2550_nm_4_mm_250_um}% This file was created by tikzplotlib v0.9.8.
\begin{tikzpicture}

\begin{axis}[
colorbar,
colorbar style={ylabel={Intensity [\si{\watt\per\square\meter}]}},
colormap/viridis,
point meta max=2.32244566714581e+15,
point meta min=21507635599974.8,
tick align=outside,
tick pos=left,
x grid style={white!69.0196078431373!black},
xlabel={Duration [\si{\femto\second}]},
xmajorgrids,
xmin=4.60517018598809, xmax=8.51719319141624,
xtick style={color=black},
xtick={4.60517018598809,5.90917785446414,7.21318552294019,8.51719319141624},
xticklabels={100,500,1000,5000},
y grid style={white!69.0196078431373!black},
ylabel={Pulse energy [\si{\nano\joule}]},
ymajorgrids,
ymin=0, ymax=6.21460809842219,
ytick style={color=black},
ytick={0,2.0715360328074,4.14307206561479,6.21460809842219},
yticklabels={0,10,100,500}
]
\addplot graphics [includegraphics cmd=\pgfimage,xmin=4.60517018598809, xmax=8.51719319141624, ymin=0, ymax=6.21460809842219] {images/Intensity_2550_nm_4_mm_250_um-000.png};
\end{axis}

\end{tikzpicture}


==> images/Temporal_fields_1550/Temporal_field_2d_60_um.tikz <==
\tikzsetnextfilename{Temporal_field_2d_60_um}% This file was created by tikzplotlib v0.9.8.
\begin{tikzpicture}

\begin{axis}[
tick align=outside,
tick pos=left,
x grid style={white!69.0196078431373!black},
xlabel={Radial position [\si{\milli\meter}]},
xmin=0.000149453031800319, xmax=0.0497376544619414,
xtick style={color=black},
y grid style={white!69.0196078431373!black},
ylabel={Temporal position [\si{\pico\second}]},
ymin=-0.399609184171959, ymax=0.397655105031754,
ytick style={color=black}
]
\addplot graphics [includegraphics cmd=\pgfimage,xmin=0.000149453031800319, xmax=0.0497376544619414, ymin=-0.399609184171959, ymax=0.397655105031754] {Temporal_field_2d_60_um-000.png};
\end{axis}

\end{tikzpicture}


==> images/Temporal_fields_1550/Temporal_field_2d_90_um.tikz <==
\tikzsetnextfilename{Temporal_field_2d_90_um}% This file was created by tikzplotlib v0.9.8.
\begin{tikzpicture}

\begin{axis}[
tick align=outside,
tick pos=left,
x grid style={white!69.0196078431373!black},
xlabel={Radial position [\si{\milli\meter}]},
xmin=0.000149453031800319, xmax=0.0497376544619414,
xtick style={color=black},
y grid style={white!69.0196078431373!black},
ylabel={Temporal position [\si{\pico\second}]},
ymin=-0.399609184171959, ymax=0.397655105031754,
ytick style={color=black}
]
\addplot graphics [includegraphics cmd=\pgfimage,xmin=0.000149453031800319, xmax=0.0497376544619414, ymin=-0.399609184171959, ymax=0.397655105031754] {Temporal_field_2d_90_um-000.png};
\end{axis}

\end{tikzpicture}

